An Entropic Relevance Measure for Stochastic Conformance Checking in Process Mining

Given an event log as a collection of recorded real-world process traces, process mining aims to automatically construct a process model that is both simple and provides a useful explanation of the traces. Conformance checking techniques are then employed to characterize and quantify commonalities and discrepancies between the log's traces and the candidate models. Recent approaches to conformance checking acknowledge that the elements being compared are inherently stochastic - for example, some traces occur frequently and others infrequently - and seek to incorporate this knowledge in their analyses. Here we present an entropic relevance measure for stochastic conformance checking, computed as the average number of bits required to compress each of the log's traces, based on the structure and information about relative likelihoods provided by the model. The measure penalizes traces from the event log not captured by the model and traces described by the model but absent in the event log, thus addressing both precision and recall quality criteria at the same time. We further show that entropic relevance is computable in time linear in the size of the log, and provide evaluation outcomes that demonstrate the feasibility of using the new approach in industrial settings.

==> alistair/sepsis-20-05-01.txt <==
0,1,2,3,4,5,6,7,8,2,1,1,2,1,2,2,1,1,2,2,1,9
0,4,2,3,1,5,6,7,8,2,2,9
0,4,5,1,2,6,7,8,8,1,2,1,2,9
0,4,5,2,3,1,6,7,8,1,2,9,10
0,4,5,6,2,1,3,7
0,4,5,1,2,3,7,6,8,9
0,4,5,6,7,3,2,1,8,1,2,9
0,4,5,2,3,1,11,8,2,1,2,8,12
0,4,5,7,1,2,3,8,1,2,9
0,4,5,2,1,3,6,7,8,2,9
0,4,5,3,2,1,7,8,1,2,8,6,2,1,9,10
0,4,5,1,2,3,6,7,8,1,1,1,2,9,10
0,4,5
0,4,5,2,3,1,8,6,7,2,1,9
0,4,5,6,2,1,3,7,8,9,10
0,4,5
0,4,5
0,4,5,2,1
0,4,5,1,2,3,6,7,8,11,3,1,2,8,1,2,1,9,10
0,4,5,6,7,2,3,1,8,12
0,4,5,1,8,1,1,1,1,2,12
0,4,5,6,1,3,2,7,11,3,2,1,3,3,2,1,8,1,2,9,10
0,4,5,6,3,1,2,7,8,2,9
0,4,1,2,3,5,1,2,3,8,2,9,10
0,4,5,7,2,3,1,6
0,4,5,1,3,2,11,8,8,9
0,4,5,1,3,2,6,7
0,4,5,6,7,3,2,1,8,2,1,9,10
0,4,5,6,7,2,3,1
0,4,5,2,1,3,7,8,6,1,2,13
0,4,5,1,2,3,6,7,8,8,1,2,2,9,10
0,4,2,3,1,5,6,7
0,4,5,6,7,2,1,3,8,2,1,9
0,4,1,2,3,5,8,8,1,2,9
6,0,4,5,3,2,1,7
0,5,7,4,1,3,2,8,8,2,3,1,9,10
0,4,5,6,7,2,3,1,8,1,2,1,2,2,1,9
0,4,5,1,2
0,4,5,3,1,2,6,7,8,1,2,2,1,9
0,4,5,7,6,1,2,3,8,8,1,2,2,1,1,1,1,1,2,3,1,2,1,13
0,4,5,6,7,3,2,1,1,2,3
0,4,5,1,2,3
0,4,5,6,1,3,2,7,8,2,1,2,1,14
0,4,5
0,4,5,6,2,3,1,7,8,2,1,2,9,10
0,4,5,2,1,8,2,1,2,9
0,4,5,3,1,2,6,7,8,3,9
0,4,5,2,3,1,6,7,8,2,1,8,9
0,4,5,2,8,8,9,10
0,4,5
0,4,5,1,2,3
0,4,5,2,3,1,6,7
0,4,5,2,3,1,6,7
0,4,5,2,3,1
0,4,5,2,3,1,6,7,8,8,2,1,2,9
0,4,5,2,3,1,6,7,8,1,2,9
0,4,5,1,2,3,6,7
0,4,5,6,7,2,1,3
0,1,3,2,4,5,6,7,8,1,2,9,10
0,4,5,2,3,1,6,7,8,2,1,8,1,2,9
0,1,2,3,4,5,6,7,8,1,8,2,1,9
0,4,5,2,3,1,6,7
0,4,5,3,2,1,7,6,8,9,10
0,4,3,2,1,5,6,7,8,8,2,1,1,2,2,1,1,2,12
0,4,5
0,4,5,1,3,2,6,7,8,2,1,3,8,2,1,2,2,1,2,1,9
0,4,2,3,1,5,6,7,8,2,1,1,2,1,2,9
0,4,5,6,2,3,1,7,8,1,2,1,2,1,9,10
0,4,5,6,2,3,1,7,8,2,1,1,2,1,9,10
0,4,5,1,2,8,9
0,4,5,6,7,1,2,3,8,2,8,2,9,10
0,4,5,1,3,2,8,9,10
0,4,5,6,2,3,1,7,8
0,4,5,1,2,3,7,8,8,2,1,9,10
0,4,5,2,1
0,4,5,1,3,2,6,7,8,3,12
0,4,5,2,3,1,7,6,8,8,2,1,1,2,9
0,4,5,1,3,2,7,8,6,1,2,1,2,1,9,10
0,4,5,1,3,2,6,7,8,2,1,9,10
0,4,5,1,2
0,4,5,6,7,2,1,3,8,8,2,1,14,10
0,4,5,3,1,2,6,7,8,2,9,10
0,4,5,3,1,2,6,7,8,2,1,1,2,1,2,1,9
0,4,5,1,2,8,9
0,4,5,6,7,1,2,3,8,2,1,9
0,4,5,1,2
4,0,5,6,7,1,2,3,8,1,9,10
0,4,5,6,7,1,2,3,8,2,1,2,1,9,10
0,4,5,1,3,2,6,7,8,2,1,2,9
0,4,5,2,3,1,7,8,8,2,2,1,2,2,1,2,1,2,1,9,10
0,4,5,6,1,2,3,7,8,1,2,1,9,10
0,4,5,1,2,7,6
0,4,5,6,7,1,2,2,1,3,11,2,3,1,1,2,3,8,1,2,9,10
0,4,5,1,2
0,4,5,1,2,3,6,7,8,2,1,2,1,2,9
0,4,5,2,1,6,7,8,8,2,2,9,10
0,4,5,2,3,1,7,6,3
0,6,4,5,7,2,3,1,11,2,3,1,2,1,3,3,2,1,1,2,3,8,9,10
0,4,5,6,1,2,7,8,11,3,2,1,1,2,3,3,1,3,2,1,3,3,1,3,2,8,1,2,1,2,9,10
0,4,5,3,1,2,7,6,8,2,1,2,9
6,0,4,5,3,2,1,7,8,8,9,10
0,4,5,6,7,3,1,2
2,1,0,4,1,2,5,6,7
0,3,2,1,4,5,3,3,6,7
0,4,5,3,2,1,6,7,8,11,1,3,2,3,1,2,1,2,3,2,3,1,8,2,1,1,2,9,10
0,4,6,5,2,3,1,7,8,1,2,9
0,4,5,1,3,2,6,7
0,4,5,1,2,3,8,12
0,4,5,1,2,3,6,7,8,1,8,1,1,2,2,2,1,1,1,1,1,2,8,8,1,1,2,2,1,2,1,9,10
0,4,5,2,1,3,6,7,2,1,3
0,4,5,1,3,2,6,7,8,1,2,1,2,13
0,4,1,2,3,5,6,7,11,11,1,2,3,1,2,3,1,1,2,3,3,2,3,1,3,1,2,1,3,2,8,9
0,4,5
0,3,1,2,4,5,6,7,8,8,1,2,9,10
5,0,4,1,2,3,6,7,11,3,2,2,3,1,8,9,10
0,4,5,6,2,3,1,7,8,1,2,1,2,9
0,4,2,3,1,5,6,7,8,1,2,2,1,9,10
0,4,5,2,1,3,7,8,8,6,2,1,1,2,1,9
0,2,1,4,5,6,7,11,3,2,1,3,3,1,2,2,1,3,1,2,3,2,3,1,1,2,3,1,3,2,2,3,1,1,2,3,2,1,3,2,1,3,3,1,2,3,2,1,1,2,3,3,1,2,2,1,3,1,2,3,2,3,1,3,2,1,1,2,3,3,2,1,3,1,2,1,2,3,1,3,2,2,1,3,2,3,1,1,2,1,3,1,2,3,1,3,2,3,1,2,2,3,1,1,2,3,3,3,2,1,1,1,2,3,2,3,1,12
0,1,3,2,4,5,6,7,1
0,4,5,2,3,1,7,8,8,2,1,12
0,4,5,1,2,6,7
0,4,2,3,1,5,7,6,8,1,2,1,2,9
0,4,5,1,2,7,8,3,8,8,6,1,2,2,1,12
0,4,5,2,3,1,6,7,8,3,1,2,8,1,2,2,1,1,2,2,1,2,2,2,1,2,1,2,2,14,10
0,1,3,2,4,5,7,8,8,6,9
0,4,5
0,6,4,5,7,2,3,1,8,9
0,4,5,3,1,2,6,7
0,4,5,2,1,8,9
0,4,5,1,2,3,6,7,8,1,2,11,1,3,2,8,9,10
0,4,5,1,2,3,7,6,8,1,8,2,1,9,10
0,4,5,1,3,2,6,7,8,8,9
0,4,5,2,1
0,4,5,1,2,8,9
0,4,1,3,2,5,8,2,1,2,1,2,1,2,1,9,10
0,4,5,1,3,2,6,7,8,8,1,2,2,1,9
0,4,5,2,3,1,6,7,8,1,2,8,1,2,2,2,9
0,4,5,1,2,8,9
0,4,5,1,2,3,7,6,8,8,1,2,2,1,9,10
0,4,5,2,3,1,7,6,8,1,2,8,1,2,9,10
0,4,5,2,1,3,7,6,8,1,2,12
0,4,2,3,1,5,6,7,8,2,1,2,1,9,10
0,4,5,2,1
0,4,5
0,4,5,6,7,2,1,3
0,4,5,1,3,2,6,7,11,2,3,1,8,2,1,2,1,1,2,9,10
0,4,5,6,2,1,3,7
0,4,5,6,2,3,1,7,8,9
0,4,2,1,5
0,4,5,6,7,1,2,3,8,2,1,8,2,1,1,2,1,2,9
0,4,5,3,2,1,6,7,11,1,2,3,3,2,1,2,3,1,9
0,4,2,3,1,5,11,3,1,2,3,1,2,3,8,9,10
0,4,5,6,7,1,3,2
0,4,5,3,1,2,6,7,8,8,1,2,9
0,4,5,1,3,2,6,7,8,1,1,2,1,1,2,12
0,2,1,4,5,3,6,7,8,2,1,1,2,2,1,9,10
0,4,5,6,1,2,3,7,8,1,2,9,10
0,4,5,3,2,1,7,8,2,1,2,1,1,2,1,2,2,1,1,2,1,2,2,2,1,9,10
0,4,2,1,5
0,3,2,1,4,5,7,6,8,1,2,1,2,9
0,4,5,2,1,3,6,7
0,4,5,1,2,3,6,7,11,1,2,3,2,3,1,3,1,2,1,2,3,1,2,3,1,3,2,1,3,1,2,1,2,3,8,1,2,2,1,2,1,1,1,1,2,2,1,2,1,1,2,2,1,2,1,1,2,9,10
0,4,5,6,1,2,3,7,8,8,1,2,9
1,2,0,4,5,6,3,2,1,7,8,2,2,1,2,1,9
0,4,5,6,1,2,3,7
0,4,5,2,1,3,6,7,8,2,1,8,2,1,9
0,4,5,1,2
0,4,5
0,4,5,1,2,6,7,8,8,2,1,1,2,2,1,2,1,2,1,2,1,2,2,1,2,2,1,9
0,4,5
0,4,5,2,3,1,6,7,8,1,2,8,2,1,9
0,4,5,6,1,2,3,7,8,1,2,8,1,2,9,10
0,4,5,1,3,2,6,7,8
0,4,2,3,1,5,7,6,8,8,9,10
0,4,5,2,1,8,1,2,1,1,2,2,1,9,2,1
0,4,5,2,1,3,6,7,11,3,1,3,2,3,2,3,1,3,1,2,8,1,2,8,2,1,2,2,9
0,4,5,1,2,3,6,7,8,8,1,2,9
0,4,5,1,3,2,7,6,8,2,1,2,8,1,1,2,8,2,1,9,10
0,4,5,6,1,2,3,7,8,8,2,9
0,4,5,6,1,3,2,7,8,11,2,3,1,3,1,2,8,2,1,2,3,1,2,3,2,1,1,2,9
0,4,5,6,7,1,2,3,3,8,8,2,1,9
5,0,4,1,2
0,4,5,2,1,8,1,1,8,9
0,4,5,3,2,1,6,7,8,1,2,1,2,1,9
0,4,5,2,3,1,6,7,8,2,1,9
0,4,2,1,5
0,4,5,6,7,1,3,2,8,2,9
0,4,5,1,2,8,1,2,1,1,1,1,1,3,2,1,9,10
0,4,5,2,1,3,7,8,8,1,2,1,2,9,10
0,4,5,1,8,1,1,1,2,1,1,1,1,1,1,2,1,9
0,4,5,6,7,1,3,2,8,1,1,2,9
1,2,0,4,5,3,1,2,6,7,8,1,2,2,1,9
0,4,5,2,1,3,6,7,8,8,11,2,1,3,3,3,1,2,2,3,1,2,1,3,3,2,1,2,1,3,1,3,2,2,1,3,3,1,2,15,10
0,4,5,1,2,1
0,4,5,2,1,3
0,4,5,2,3,1,8,8,9
0,6,5,7,4,3,2,1,8,1,2,9,10
0,4,5,1,2,3,6,7,8,2,1,9,10
0,4,5,3,1,2,8,1,2,1,2,1,2,2,1,1,2,2,1,2,3,2,1,2,2,2,2,1,2,1,2,9,10
0,4,2,1,5
0,4,5,2,3,1,7,8,1,2,9
0,4,5,1,2,3,6,7
0,4,5,3,1,2,8,2,1,2,1,2,1,2,9,10
0,4,5,2,1,3,6,7,8,1,2,2,1,9
0,4,5,3,1,2,6,7
0,4,5,6,7,3,1,2,8,8,1,2,1,1,1,1,1,2,1,1,1,2,1,2,1,1,2,1,14
0,4,5,2,3,1,7,8,6,12
0,4,5,3,1,2,7,8,1,2,9
0,4,5,1,3,2,7,6,8,1,2,8,2,1,8,1,2,1,2,9
0,4,5,7,1,2,3,8,9
0,4,5,6,1,2,7,8,1,1,2,2,1,9,10
0,4,5,2,3,1,6,7,8,9
0,4,5,3,2,1,7,8,2,2,1,9,10
0,4,2,3,1,5,6,7
0,4,5,1,3,2,6,7,8,2,1,9
0,4,5,1,2,3,7,8,8,6,2,1,8,1,2,9,10
0,5,4,6,7,2,1,3,8,8,9,10
0,4,5,6,2,3,1,7,8,2,1,9
0,4,5,2,1,8,1,2,2,1,2,1,1,2,2,1,9
0,4,5,2,1
0,4,5,2,3,1,6,7,8,1,2,9,10
0,4,5,2,1,3,7,6,8,1,2,8,1,2,9,10
0,2,3,1,6,4,5,7
0,4,5,1,2,11,2,1,3,1,1,1,1,3,3,1,2,1,3,1,2,3,12
0,4,5,1,1
0,4,5,1,3,2,7,8,2,1,9,10
0,4,2,3,1,6,5,7,8,2,3,2,9
0,4,5
0,4,5,1,2
0,4,5,2,1
0,4,5,2,1,3,7,6,8,2,1,2,1,2,1,2,1,8,1,2,1,9
0,4,5,2,1,8,9
0,4,5,1,2,3,6,7,8,2,8,2,9
0,4,5,3,2,1,6,7,8,2,1,1,2,9,10
0,4,2,1,5,7,8,3,8,12
0,4,5,6,7,3,1,2,8,1,2,8,9
0,4,5,3,2,1,6,7,8,1,2,9
0,4,5,3,2,1,7,8,8,2,1,2,14,10
0,4,5,2,3,1,6,7
1,0,4,5,2,3,1,7,8,8,1,9
0,4,5,3,2,1,8,9,10
0,4,1,3,2,5,6,7,8,2,1,9,10
0,4,5,6,7,1,3,2
0,4,3,1,2,5,6,7,8,2,1,8,1,2,9,10
0,4,5,3,1,2,6,7,8,8,1,2,9,10
0,4,5,6,1,3,2,7
0,4,2,3,1,5,6,7,8,2,1,1,2,9,10
0,4,5,3,2,1
0,4,5,2,1,3,8,6,7,2,9
0,4,5,3,1,2,8,8,9
0,4,5,6,2,3,1,7,8,1,2,8,2,1,9,10
0,4,5,3,1,2,6,7,8,2,1,8,2,1,1,2,2,9
0,4,5,2,1,3,8,8,2,1,1,2,1,2,1,2,2,1,1,2,13
0,4,5,3,2,1,7,8,6,2,1,2,1,9
0,4,5,6,7,3,2,1,8,8,1,2,2,2,1,2,9,10
0,4,5,2,1,8,2,9,10
0,4,2,1,3,5,6,7,8,11,2,3,1,3,1,2,3,11,3,2,1,3,1,2,1,2,3,8,2,1,2,1,2,1,8,2,1,9,10
0,4,5,3,1,2,6,7,8,2,1,1,2,9
0,4,5,6,7,2,1,3,8,1,1,1,2,8,1,2,2,9
0,4,5,1,2,3,6,7,8,1,2,2,1,1,2,1,8,2,1,1,1,2,2,1,9
0,4,5,1,2,3,6,7,11,3,1,2,3,2,3,1,8,2,1,2,9
1,2,0,4,5,3,1,2,6,7,8,1,2,3,1,2,8,8,2,1,2,1,2,8,12
0,4,2,1,3,5,6,7,11,3,2,1,1,2,3,2,3,1,8,1,2,9,10
0,4,1,2,3,5,7,8,2,1,9
0,4,3,2,1,5,6,7,8,2,1,9,10
0,4,5,6,7,2,3,1,11,1,2,3,3,2,1,3,1,2,8,9,10
0,4,5,1,2,3,6,7,8,2,1,2,1,2,9
0,4,5,1,2,3,6,7,8,8,8,2,1,2,1,9
0,4,5,1,2,3,6,7,8,1,2,9
0,4,5,1,2,3,7,8,3,9
0,4,5,3,2,1,6,7,8,1,2,2,1,8,2,1,2,8,8,2,2,1,2,1,2,2,1,2,2,8,14
0,4,1,2,5,6,7,8,8,2,1,2,9
0,4,2,3,1,5,6,7,8,8,1,2,9,10
0,1,2,3,4,5,7,11,3,1,2,3,1,2,2,1,3,8,1,2,1,2,9
0,4,5,1,2,3,6,7,8,3,2,2,3,1,1,2,1,2,12
0,4,5,1,2,3,7,6,8,1,2,1,2,9
0,4,5,3,2,1,7
0,4,3,2,1,6,5,8,7,2,2,1,2,1,9,10
6,0,4,5,7,1,3,2,8,1,2,1,2,9,10
0,4,5,1,3,2,6,7,8,1,1,2,2,2,9,10
0,4,5,3,2,1,6,7,8,8,2,1,9
0,4,5,3,1,2,6,7,8,1,1,9,10
0,4,5,2,1,8,1,2,8,1,2,9
0,4,5,6,7,3,1,2,8,1,2,8,2,1,2,9
0,4,5,6,1,2,3,7,8,2,1
0,4,5,6,7,2,1,3,8,2,1,9,10
0,4,5,2,1
0,3,1,2,4,5,7,6,8,2,1,9,10
0,4,5,6,1,2,3,7,11,1,2,3,2,3,1,1,3,2,8,12
0,4,5,6,7,1,2,3,8,2,2,1,1,2,2,1,9
1,2,0,4,5,6,3,1,2,7,8,1,2,8,2,1,1,1,2,1,1,1,1,1,2,1,1,1,1,1,1,2,2,1,1,2,1,2,2,1,1,2,1,1,2,1,2,1,2,1,1,1,2,2,1,2,1,1,2,1,11,1,2,3,2,3,1,3,1,2,1,2,3,8,1,1,1,1,2,1,1,2,1,1,2,2,1,14
0,4,5,2,3,1,6,7,8,13
0,4,5,1,2,3
0,4,5,1,2,3,7,6,11,2,3,1,3,3,3,2,3,1,3,3,3,3,3,1,2,8,2,1,1,2,9
0,4,3,1,2,5,6,7,8,2,1,2,1,9
0,4,5,2,3,1,6,7,8,2,1,9
0,4,5,1,2,3,6,7,11,3,1,2,1,2,3,8,1,2,2,1,1,1,2,1,2,9,10
0,4,5,2,3,1,6,7,8,1,2,2,1,1,2,2,2,9
0,4,5,3,2,1,7,6,8,1,2,1,1,2,2,1,1,9,10
0,4,5,3,1,2,6,7,8,2,1,1,2,1,2,1,1,2,1,1,2,9,10
1,2,0,4,5,7,8,1,2,1,2,2,2,1,2,9
0,4,5,6,7,3,1,2,8,2,1,1,2,1,9
0,4,3,2,1,5,6,7,8,2,1,1,2,8,1,2,1,1,2,1,2,1,2,1,2,2,1,2,1,2,13,10
0,4,5,2,1
0,4,5,1,2,3,8,1,2,8,2,1,1,2,1,2,9,10
0,4,3,2,1,5,6,7,8,1,2,2,1,8,1,2,8,1,2,9
1,2,0,4,5,7,8,9
0,4,5,1,3,2
0,4,5,3,2,1,6,7,8,2,1,1,2,2,1,9,10
0,4,5,6,1,2,7,8,2,1,9
0,4,3,1,2,5,6,1,7,8,8,1,2,2,1,1,2,9,10
0,4,5,1,2,7,8,8,8,2,9
0,4,5,1
0,4,5,1,2,3,7,6,8,1,9
0,4,5,6,1,3,2,7,8,8,1,1,2,9
0,4,5,1,3,2,8,6,7
0,4,5,3,1,2,7,8,8,2,1,2,1,9,10
0,4,5,2,3,1,6,7,8,1,2,1,2,9,10
0,4,5,7,1,2,3,6,8,2,1,2,9
0,4,5,3,2,1,6,7,8,9
0,4,1,2,5
0,4,5,3,1,2,7,6,8,1,1,2,1,1,2,1,2,2,1,1,2,9
0,4,5,1,3,2,6,7,8,2,1,1,2,11,1,2,3,3,2,1,3,1,2,8,1,1,2,9,10
0,4,5,2,1,3
0,4,5,2,1,8,1,2,2,1,9,10
0,3,1,2,4,5
0,4,5,2,3,1
0,4,5,1,2,8,9
0,4,1,2,3,5,7,6,8,8,2,1,1,2,9,10
0,4,5,6,7,2,1,3,8,1,2,8,1,2,1,2,9
0,1,3,2,4,5,7
0,4,5,1,2,3,6,7,8,1,2,2,1,9
2,1,0,4,5,8,2,2,9
0,4,5,2,3,1,6,7,8,1,1,2,9,10
0,4,3,2,1,5,6,7,8,1,2,3,2,1,1,2,9,10
0,4,5,6,7,1,3,2,8,1,2,9,10
0,4,5,1,2
0,4,1,2,5,6,7,12,8
0,4,5,3,1,2,7,8,2,1,8,1,2,2,9
0,4,2,3,1,5,6,7
0,4,5,3,1,2,6,7,11,1,3,2,1,2,3,3,3,2,1,8,1,2,1,2,2,1,2,9,10
0,5,4,7,1,2,6,8,2,1,2,1,2,2,1,9
0,4,5,7,1,3,2,6,8,1,2,8,13
1,2,0,4,5,8,2,1,8,2,1,2,1,2,13
0,5,4,2,1,3,3,6,7,11,3,1,2,3,2,3,1,8,1,2,1,1,2,1,2,1,2,1,2,1,2,1,1,2,1,2,9
0,4,5,3,2,1,8,8,1,2,2,1,15
0,4,5,6,3,2,1,7,8,1,2,11,2,1,3,1,1,3,1,2,3,2,1,3,2,3,1,2,3,1,3,1,2,2,1,3,2,1,3,3,1,2,3,2,1,1,2,3,2,1,3,2,1,3,3,1,2,3,2,1,3,1,2,1,2,1,3,1,3,2,3,1,2,2,3,1,2,1,3,2,3,1,11,2,3,1,1,1,2,3,3,2,3,1,2,1,3,2,3,1,2,3,1,3,2,1,3,1,2,2,1,3,1,2,3,2,1,3,3,1,2,3,1,2,3,1,2,3,2,1,3,2,1,1,2,3,3,1,2,2,3,1,1,2,3,3,2,1,2,3,1,2,3,1,1,3,2,1,3,2,2,3,1,1,8,1,2,1,9,10
0,4,5,6,3,1,2,7,11,2,1,3,1,3,2,2,1,3,3,2,1,8,1,2,2,1,2,1,2,1,1,2,2,1,9
0,4,5,2,1,8,2,1,2,1,1,1,1,1,1,1,1,1,2,9
0,4,5,3,1,2,6,7,8,8,2,2,2,9,10
0,4,5,2,1,3,6,7,8,1,3,2,8,2,1,1,2,9,10
0,4,3,2,1,5,6,7
0,4,5,3,2,1,6,7,8,1,2,9
0,4,2,1,5,8,9
0,4,5,1,3,2,7,6,11,2,3,1,3,1,3,2,1,3,3,1,2,3,8,1,2,2,2,2,1,2,1,2,1,2,1,2,1,8,9,10
0,4,5,1,2,7,6
0,4,6,1,2,1,3,5,7
0,4,5,1,2,6,7,8,2,1,2,1,2,1,9
0,4,5,6,2,3,1,7,8,1,2,1,2,1,9,10
0,4,5,2,3,1,6,7,8,8,2,1,2,1,2,1,9,10
0,6,4,5,3,1,2,7,8,1,2,9,10
0,4,5,3,2,1,6,7,8,2,1,2,8,2,1,2,2,1,1,1,2,2,1,2,2,1,1,9
0,4,5,2,1,3,7,6
0,4,5,2,3,1,6,7,8,1,2,2,1,2,1,1,2,2,1,1,2,2,1,2,2,9
0,4,5,1,2,3,7,6,8,8,12
0,4,5,2,1
0,4,5,2,3,1,6,7
0,6,4,5,2,3,1,7,8,1,8,3,2,1,3,1,2,1,2,3,2,1,12
0,4,5,3,1,2,6,7,8,1,2,8,1,2,3,2,1,8,1,11,2,3,1,1,1,2,3,1,8,1,2,1,1,1,1,2,1,2,1,14,10
0,4,5,6,1,2,3,7,8,8,2,1,1,2,2,1,9,10
0,4,5,3,2,1,6,7,8,1,2
0,4,2,3,1,5,6,7,8,2,1,9
0,6,4,5,2,3,1,7,8,8,1,2,8,9
0,4,5,6,7,1,2,3,8,2,1,1,2,9,10
2,1,0,4,5,8,2,1,11,1,2,3,1,1,11,1,2,3,1,1,1,3,2,1,3,1,2,2,3,1,8,9,10
0,4,5,7,2,1,8,1,2,6,2,1,9
0,4,3,1,2,5,6,7,8,1,2,8,2,1,9
1,0,4,5,1,2
0,4,5,6,7,1,2,3,8,2,1,8,1,2,1,9
0,4,1,3,2,5,6,7,8,2,1,1,2,1,2,2,1,2,1,12
0,4,5,1,2,3,6,7
0,4,5,3,1,2,8,8,7,6,2,1,2,1,2,2,1,8,11,3,1,2,2,1,3,8,9
0,4,5,1,2
0,4,5,3,1,2,7,6,8,11,3,2,1,2,1,3,2,1,3,8,2,1,2,1,2,1,9,10
0,4,5,1,3,2,6,7,8,1,2,2,1,1,1,2,1,2,1,1,2,14,10
0,1,2,3,4,5,6,7,8,8,2,1,2,1,9,10
2,1,0,1,2,4,5
0,4,5,1,2
0,4,5,1,8,9,10
0,4,5,3,1,2
0,2,1,4,5,7,8,9
0,4,6,1,2,3,5,7,8,1,2,8,2,1,9,10
0,4,5,3,1,2,6,7,8,1,2,1,2,9,10
0,1,2,3,4,5,7,6,8,11,3,2,1,3,2,1,1,2,3,2,1,3,2,3,1,8,2,9
0,4,5,1,2,3,6,7,8,11,2,3,1,2,3,1,8,2,1,9
0,4,5,1,2,3,6,7,8,2,1,3,2,1,2,1,1,2,1,2,1,2,1,2,9
0,4,5,6,3,1,2,7,8,8,2,1,2,1,2,9,10
0,4,5,6,1,2,3,7,8,8,9,10
0,4,5,6,1,2,7,8,2,1,2,1,1,2,9,10
0,4,5,1,2,3,6,7
0,4,1,2,3,6,8,5,7,9
0,4,5,6,3,2,1,7,8,8,1,2,9
0,4,5,1,2,3,7,8,1,2,9
0,4,5,1,3,2,7,8,1,2,2,1,9
0,4,5,6,1,3,2,7,8,1,2,9,10
0,5,4,2,1,6,7,3,11,1,2,1,3,1,2,3,1
0,4,1,2,3,5,6,7,8,1,2,2,2,1,9,10
0,4,5,3,1,2,6,7,11,3,3,1,3,2,3,1,3,3,1,2,3,3,2,3,1,1,2,3,1,2,3,8,9,10
0,4,5,3,1,2,8
0,4,5,6,2,1,3,7,8,2,1,1,1,2,3,3,1,2,2,1,9,10
6,0,4,5,1,2,3,7,8,1,2,3,2,1,2,1,9,10
0,4,5,7,3,1,2,8,12
0,4,5,1,2,3,6,7,8,8,2,1,3,1,1,2,2,1,1,2,1,2,2,1,1,2,9
0,4,5,6,7,2,3,1,8,2,1,9
0,4,5,6,2,1,3,7,8,2,1
0,4,5,8,11,1,2,3,1,3,2,1,2,3,8,2,1,1,2,2,1,9
0,4,5,6,7,1,3,2,8,8,1,2,2,1,13
0,4,1,2,5,6,3,7,8,2,1,2,1,9
0,4,5,6,2,3,1,7
0,4,5,2,1,7
0,4,2,1,3,8,5,6,7,9
0,4,5,3,1,2,8,8,2,1,9
0,4,5,2,1,6,7,8,1,2,8,2,1,2,9,10
0,4,5,1,2
0,6,4,3,1,2,5,7,8,9
0,5,4,6,3,2,1,7,8,2,3,1,2,1,2,1,1,2,12
0,4,5,6,2,1,3,7,8,3,2,1,2,1,3,2,1,3,1,2,9,10
0,4,5,1,3,2,6,7,8,1,2,2,1,2,9,10
0,4,5,2,3,1,6,7
0,4,5,1,2
0,4,5,3,1,2,6,7,8,2,1,8,1,2,2,1,9
0,4,1,2,5,8,1,2,1,1,2,2,1,9
0,4,5
0,4,5,1,2,3,6,7,8,1,2,8,1,2,9
0,4,5,3,2,1,6,7,8,8,9
0,4,3,2,1,5,6,7,8,8,2,1,1,2,12
0,4,5,1,2,3,6,7,11,1,2,3,8,1,2,9
0,4,5,3,1,2,6,7,8,1,8,1,9
0,4,5,2,1,3,6,7,8,2,1,1,2,8,8,1,2,1,2,1,1,2,2,1,1,2,1,1,2,12
0,6,5,7,4,3,1,2,8,1,2,9
0,4,5,1,2,3,6,7,8,2,1,2,1,9
0,4,5,2,1,3,6,7,8,2,1,9
0,5,7,4,2,1,3,6,8,2,1,8,9
0,4,5,2,3,1,6,7
0,4,5,1,2,3,6,7,8,8,2,1,1,2,1,1,2,2,1,2,1,1,1,2,1,2,2,1,9,10
0,4,2,1,3,5,8,12
0,4,5,1,3,2,7,8,2,9
0,4,5,1,2,3,6,7,8,8,1,2,9
0,4,5,1,2,3,6,7,8,1,2,9,10
0,4,2,1,3,5,6,7,8,1,1,1,2,2,1,1,2,12
0,4,2,1,5,8,2,1,2,9,10
0,4,5,3,1,2,6,7,8,3,2,1,8,2,3,1,1,2,2,9,10
0,4,5,3,2,1,7,8,2,1,8,2,2,1,9,10
0,4,5,2,1
0,4,5,7,1,3,2,8,2,2,1,9
0,4,5,8,9
0,4,5,3,1,2,7,8,2,9
0,4,5,6,7,2,3,1
0,4,5,1,2,11,1,1,1,2,2,12
0,4,5,6,3,1,2,7,8,1,2,1,2,9,10
0,4,5,3,1,2,8,8,2,1,9,10
0,4,5,2,1,3,6,7,8,2,1,14
0,4,5,3,1,2,6,7,8,1,2,9,10
0,4,5,1,2,3,6,7,8,8,1,2,9,10
0,4,5,1,3,2,6,7,8,2,1,9
0,4,5,1,3,2,6,7,8,1,2,2,2,1,1,2,9,10,2,3,1
0,4,5,1,3,2,6,7,8,2,1,2,1,2,1,1,2,1,2,1,2,9,10
0,4,5,6,7,2,1,3,8,9,10
0,4,5,3,2,1,6,7,8,1,2,2,1,1,2,9,10
0,4,5,1,2,3,6,7,8,1,2,8,1,2,9
0,4,5,1,3,2,6,7
0,4,5,2,3,1,6,7,8
0,4,5,1,2
0,4,5,3,2,1,7,6,8,9
0,4,5,2,1,3,6,7,4
0,4,5,3,1,2,6,7,8,2,2,1,2,1,9,10
0,4,5,1,3,2,6,7,8
0,4,5,1,2,3,7,6,8,2,1,9
0,4,5,1,3,2,7,6,8,8,8,9
0,4,5,6,7,1,2,3,8,2,1,2,1,8,2,1,2,1,12
0,4,5,2,1,3,6,7,11,2,3,1,3,3,2,1,8,2,1,2,9,10
0,4,1,2,8,5,8,1,2,1,2,1,2,13
0,4,5,2,1
6,0,4,5,1,2,3,7,8,9,10
0,4,5,6,2,3,1,7,8,2,1,2,9
0,4,5,1,2,3,8,12
0,4,5,1,2,3,6,7,8,2,1,8,1,2,13
4,0,5,6,7,1,2,3,8,8,2,1,2,1,13,10
2,3,1,0,4,5,6,7,8,1,2,2,1,2,1,1,2,13
0,2,1,4,5,7
0,4,5,6,7,3,1,2,8,3,1,2,2,1,1,2,9
0,4,5,1,2,3,6,7,8,1,2,2,9
0,4,5,2,3,1,6,7,1,2,3,11,1,3,1,3,1,2,3,2,1,12
0,4,5,6,2,3,1,7,8,2,2,2,13
0,4,5,1,3,2,7
6,0,4,5,7,2,1,3,8,8,1,2,1,2,9
0,4,5,2,3,1,6,7,8,8,8,1,1,2,1,2,11,1,2,3,1,1,1,1,1,1,1,2,3,1,1,1,1,1,1,1,1,3,2,3,1,2,8,1,1,1,9,10
0,4,5,1,2,3
0,4,5,1,2,8,2,1,8,2,1,1,2,2,1,12
0,4,5,3,2,1,6,7,2,3,1,11,3,1,2,1,2,3,1,2,3,3,1,2,2,3,1,1,2,3,1,2,3,8,1,1,2,1,1,2,1,1,2,14,10
0,4,5,2,1,3,6,7,8,2,2,1,2,1,1,2,1,2,2,1,2,1,9
0,4,1,2,5,6,7,8,1,2,1,2,2,1,2,2,1,2,1,2,1,2,1,1,2,2,1,1,2,2,2,2,1,2,1,2,2,1,9
0,4,5,6,3,1,2,7,8,8,3,1,2,1,2,1,2,2,1,2,9,10
0,4,5,2,3,1,6,7,8,1,2,1,1,9,10
6,0,4,5,7,3,1,2,8,8,2,1,1,9,10
0,4,5,1,2,3
0,4,5,3,1,2,6,7,8,2,9,10
0,4,5,1,2,3,6,7,8,9
0,4,5,1,3,2,6,7,8,2,1,9
0,4,5,1,2,3,6,7,8,9
0,4,5,2,1,3,6,7,8,1,2,9,10
0,4,5,1,3,2,6,7,8,2,1,1,2,1,2,2,1,2,1,13
0,4,5,1,3,2,6,7,8,1,2,8,2,1,9
0,4,5,6,7,1,2,3,8,8,2,1,2,1,1,9
0,4,5,1,2,3
0,4,5,6,3,1,2,7,8,1,2,1,2,2,1,1,2,1,2,13,10
0,4,5,2,1,3,6,7,11,3,3,2,1,8,1,2,1,2,1,2,1,9,10
0,4,5,1,2,3,6,3,1,2,7,8,9,10
0,4,5,2,3,1,6,7
0,4,5,6,1,2,3,7,8,1,2,9,10
0,4,5,3,2,1,7,8,6,2,1,9
0,4,5,1,2,3,8,8,9
0,4,5,3,2,1,6,7,8,9
0,4,5,3,1,2,7,11,3,1,2,1,2,3,1,2,3,2,1,3,2,1,3,3,1,2,1,2,3,8,2,1,2,1,1,8,9
0,4,5,3,2,1,8,1,2,8,1,2,1,2,1,2,1,2,1,2,9,10
0,4,5,1,2,3,6,7,8,1,2,2,1,9
0,4,5,3,2,1,6,7,8,8,2,1,2,1,9,10
0,4,5,2,1,3,7,8,8,1,2,1,2,9
0,4,5,6,3,1,2,7,8,8,1,2,9
0,1,2,3,4,5,7,8,8,1,2,8,11,3,2,1,3,2,1,1,3,2,8,1,2,2,1,2,9
0,4,6,1,2,3,5,7,8,2,9,10
0,4,5,6,7,1,3,2,8,8,1,2,2,1,2,1,9
0,4,5,3,1,2,6,7,8,8,1,2,1,2,9,10
0,4,2,3,1,5,6,7,8,2,1,8,9
0,4,5,1,2,3,6,7,8,1,2
0,4,5,6,1,3,2,7,8,9,10
0,4,5,6,3,2,1,7,8,2,3,1,8,1,2,9,10
0,4,5,1,2
0,1,2,3,4,5,7,6,8,1,2,9
0,4,5,1,2,3,6,7,8,1,2,8,1,2,8,9
0,4,2,3,1,5,6,7,8,1,2,1,1,2,1,8,9,10
0,4,2,1,3,5,6,7,8,1,2,1,2,1,2,1,9,10
0,4,3,2,1,6,5,7,8,8,2,1,2,1,2,9,10
0,4,5,2,1,3,6,7,8,1,2,1,14
0,4,5,6,7,3,1,2,8,1,2,9
0,4,5,6,7,1,3,2,8,2,1,2,1,9
0,4,5,2,1,3,8,2,1,9,10
0,4,5,6,1,3,2,7,8
0,4,5,3,1,2,7,6,8,2,1,1,9,10
0,4,5,2,3,1,8,1,2,1,2,9
0,4,5,1,2,6,7,8,1,1,1,1,1,9,10
0,4,5
0,4,5,7,6,3,2,1,8,8,1,2,1,2,9
0,1,3,2,4,5,6,7,8,8,2,2,1,2,1,9
0,4,5,2,3,1,6,7
0,4,5,1,2,3,7,8,1,2,6,9,10
0,4,5,6,7,2,3,1,8,1,2,2,1,9
0,4,5,6,3,2,1,7,8,2,1,8,2,1,2,1,2,1,2,9
0,1,3,2,4,5,6,7,8,8,2,1,9,10
0,4,1,2,3,5,6,7,8,8,1,2,1,1,2,1,2,1,2,2,1,2,1,2,2,1,2,2,2,1,2,2,1,1,1,1,2,12
0,4,5,6,3,2,1,7,8,8,1,2,3,1,2,2,1,9,10
1,2,0,4,5,7,8,2,1,8,2,1,8,11,1,3,2,2,3,1,1,1,3,2,8,1,2,1,2,1,2,2,1,9
0,4,5,6,1,3,2,7,8
0,4,1,3,2,5,8,8,2,1,1,2,2,1,2,2,1,2,2,14
0,4,5,1,8,9
0,4,5,3,1,2,6,7,8,1,2,2,1,9
0,4,5,3,1,2,6,7,8,3,8,3,1,2,3,2,9
0,4,5,3,1,2,7,6
0,4,5
0,4,5,2,3,1,6,7,8,9
0,3,2,1,4,5,6,7,8,9
0,4,5,2,3,1,6,7,8,2,1,3,8,2,1,9
0,4,5,1,3,2,6,7,8,1,2,9
0,4,5,2,3,1,6,7
0,4,5,3,2,1,7,1,2,6
0,4,5,6,7,3,1,2
0,4,5,6,7,3,1,2,8,1,2,1,2,12
0,2,1,3,4,5,6,7,8,2,1,2,1,1,2,9
0,4,2,1,5,6,3,7
0,4,5,6,7,1,3,2,8,2,3,1,1,2,9
0,4,1,2,5,8,9,10
0,4,5,1,2,8,1,2,1,2,2,1,2,1,1,2,2,1,14
0,4,1,2,3,5,6,7,8,2,1,8,2,1,2,9
0,6,4,5,7,3,2,1,8,2,9
0,4,1,2,3,5,7,8,6
0,4,5,1,2,3,6,7,8,8,1,2,9,10
0,4,5,2,1,3,6,7,8
0,4,5
0,4,5,1,3,2,6,7,8,12
0,4,5,1,2,3,6,7,8,2,1,1,2,1,2,9,10
0,4,5,3,1,2,6,7,8,2,1,1,2,9,10
0,4,5,2,1
0,4,5,3,2,1,6,7,8,2,1,2,1,9
0,4,1,3,2,5,6,7
0,4,5,6,7,1,3,2,8,1,2,2,1,2,1,2,1,2,1,9,10
0,4,5,3,1,2,6,7,8,1,2,9
0,4,5,2,1,3,7
0,6,4,1,2,3,5,7,8,3,1,8,8,1,2,2,1,1,2,1,9
0,2,3,1,4,5,6,7,8,8,1,2,2,1,9
0,4,3,1,2,5,6,7,8,1,2,8,9
0,4,5,3,1,2,6,7,8,1,2,8,1,2,1,2,1,2,1,2,1,2,9
0,4,1,3,2,5,6,7,8,2,1,1,2,1,2,8,2,1,9,10
5,6,7,0,4,3,2,1,3,2,1
0,4,5,1,2,4
1,0,4,5,6,2,1,3,7,8,2,1,9
0,4,5,3,1,2,6,7,8,8,1,2,2,1,9,10
0,4,5,3,1,2,6,7,8,8,2,9,10
1,2,0,4,5,6,3,7,8,8,2,1,2,2,9
0,4,5,3,2,1,6,7,8,3,1,2,1,2,2,1,2,1,2,1,2,2,1,1,2,1,2,8,8,12
0,4,5,3,2,1,6,7,8,8,3,2,1,1,2,1,2,9
0,4,5,2,1,3,6,7,8,2,1,2,1,2,1,9
0,4,5,2,1,3,6,7,8,2,2,9
0,4,5,3,2,1,7,6,8,8,1,2,9,10
0,4,5,2,3,1,6,7,8,1,2,8,2,1,9
0,4,5,6,7,1,2,3,8,3,1,2,8,8,1,2,1,2,9
0,4,5,2,1,3,6,7,8,3,2,1,1,2,1,1,1,1,1,8,9,10
1,0,4,5,6,1,2,3,7,8,1,2,9,10
4,0,5,2,1,3,6,7,8,1,2,8,9,10
0,4,5,6,1,2,3,7,11,2,3,1,11,8,2,1,9,10
0,4,5,2,3,1,6,7,8,2,1,1,2,1,2,9
0,4,5,1,2,8,2,1,2,9
0,4,5,6,1,3,2,7,8,8,2,1,9
0,4,5,1,2,3
0,4,2,1,3,5,6,7,8,2,1,1,2,2,1,9,10
0,4,5,3,2,1,7,8,2,1,8,1,2,9
1,2,0,4,1,2,3,5,6,7,8,2,9
0,4,5,1,3,2,7,6,8,8,1,2,2,1,2,8,8,2,8,1,2,2,1,9
0,4,5,3,2,1,7,8,2,1,8,2,1,1,2,9,10
5,0,4,2,1,3,7,6,8,1,2,8,1,2,12
0,4,5,6,3,1,2,7,8,9
0,4,5,1,3,2,6,7
0,6,4,5,3,1,2,7,11,3,1,3,2,8,2,1,9
4,1,2,3,1,0,11,3,1,2,2,3,1,2,1,3,1,3,2,1,2,3,3,2,1,8,1,2,9,10
1,0,4,5,2,3,1,6,7,8,2,1,9
0,4,5,1,2,3,6,7,8,1,2,9
0,4,5,3,2,1,7,8,2,2,1,9
0,4,5,2,3,1,7,6,8,2,1,2,9,10
0,4,5,1,2
0,4,5,6,2,1,3,7,8,2,1,1,2,8,8,8,2,1,8,1,1,2,2,1,1,2,1,2,12
0,4,5,2,1
0,4,5,1,3,2,6,7,8,1,2,3,2,1,8,2,1,1,2,9
0,4,5,6,7,1,2,3,8,2,1,1,2,9,10
0,4,5,2,3,1,6,7
0,4,5,2,1
0,4,5,1,3,2,7,6
2,1,0,4,5,3,2,1,6,7,8,12
0,4,5,6,7,2,1,3,8,11,3,1,2,3,1,2,3,3,1,2,3,1,2,3,1,2,3,1,2,1,2,3,3,1,2,1,2,3,1,2,3,3,1,2,2,3,1,1,2,3,2,1,3,2,3,1,1,2,3,1,2,3,3,1,2,2,3,1,1,2,3,1,2,3,2,3,1,1,3,2,3,8,8,9
0,4,5,3,1,2,6,7,8,9
0,4,2,1,3,5,8,1,2,1,2,2,1,2,1,1,2,2,1,1,2,12
0,4,5,1,2,3
0,4,5,1,2,3,6,7,8,8,2,1,11,2,3,1,1,3,2,8,2,1,8,2,1,1,2,2,1,2,1,2,15
0,4,5,1,3,2,6,7,8,1,8,2,1,9
0,4,5,1,2,7,6,8,1,1,1,12
0,4,3,1,2,5,6,7,8,8,2,1,1,2,2,9,10
0,4,3,2,1,5,6,7,8,8,1,2,9
0,4,5,2,1,3,7,8,6,2,1,2,1,9,10
0,4,6,5,3,2,1,7,8,8,1,2,1,2,1,2,9,10
0,4,2,3,1,5,6,7,8,2,1,2,1,1,1,2,9,10
0,4,5,2,1
0,4,5
0,4,5,2,3,1
0,4,5,3,1,2,6,7
0,4,5,1,2,8,2,2,1,2,1,1,2,1,2,9
0,4,5,2,3,1,6,7
0,3,1,2,4,5,8,1,2,2,1,9
2,0,4,5,6,3,1,2,7,8,11,1,3,2,3,2,1,8,1,2,1,2,9
0,4,5,6,7,3,1,2,8,2,1,8,9,10
0,4,5
0,1,2,3,4,5,6,7,8
0,4,3,1,2,5,7,6,8,8,2,1,1,2,2,1,9
0,4,5
0,4,5,2,3,1,7,8,6,1,2,9,10
0,4,5,1,2,3,6,7,8,3,8,8,8,2,1,2,1,2,1,8,9
0,4,5,1,2,3,6,7
0,4,5,1,2,3,6,7,8,1,2,8,2,1,9
0,4,5,3,2,1,7,8,1,2,8,1,2,1,2,1,2,2,1,2,1,1,2,9
0,4,5,1,2,3,3,6,7,2,1,3,11,3,1,2,3,3,3,1,2,8,1,2,3,2,1,1,2,3,8,1,2,1,2,1,2,2,1,12
0,4,5,2,1,6,7,11,3,3,1,3,2,3,3,3,1,2,3,1,2,8,1,2,2,1,2,1,2,1,2,9
0,4,5,1,2,3
0,4,5,2,3,1,6,7,8,8,1,2,1,2,1,1,9,10
0,4,5,1,2
0,4,2,3,1,6,8,5,7,11,2,3,1,1,2,3,8,1,2,2,1,9
0,4,5,2,1,8,9
0,4,5,1,2,3,6,7,2,1
0,6,4,5,3,1,2,7,8,2,2,1,8,8,1,2,9
5,7,6,0,4,2,1,3,8,8,2,1,8,1,2,1,8,1,1,9,10
0,4,5,1,2,3,7,8,2,1,1,2,9,10
0,4,5,1,2,3,6,7,8,11,1,2,3,3,1,2,1,2,3,2,3,1,2,3,1,1,2,3,2,3,1,3,2,1,2,3,1,3,1,2,3,1,2,2,1,3,3,2,1,1,2,3,8,2,1,8,8,1,8,9,10
0,4,5,1,2,3,6,7,1,2
0,4,2,1,3,5,7,8,8,1,2,1,2,14,10
0,4,5,3,2,1,7,8,1,9
0,4,5,1,2,6,7,8,1,2,8,2,2,9
0,1,3,2,4,5,7,6
0,4,5,2,1,6,7,3
0,4,5,2,3,1,6,7,8,1,2,12
0,4,5,1,1,2
0,4,5,2,1,3,6,7,8,2,1,3,1,2,1,2,1,2,2,1,2,1,13,10
6,0,4,5,3,1,2,7,8,1,2,3,2,3,1,12
0,6,4,1,2,3,5,7,8,8,1,2,2,9,10
0,4,5,3,1,2,6,7,8,2,1,1,2,9
0,4,5,6,1,2,3,7,8,9,10
0,4,5,1,2,3,6,7,8,2,1,9
0,6,4,5,3,2,1,7
0,4,1,2,3,5,6,7,8,1,2,1,2,1,2,9
0,4,5,2,3,1,8,1,2,1,8,3,2,1,12
0,4,5,1,2,3,7,8,1,2,3,8,6,2,1,9,10
0,4,5,6,3,2,1,7,8,1,2,1,2,1,2,9
0,4,5,3,1,2,7,11,2,1,3,1,2,3,8,8,1,2,2,1,9
0,4,5,3,2,1,8,9,10
0,4,5,1,2,8,1,8,1,1,1,1,1,1,1,1,2,1,1,1,1,1,15
0,4,5,8,9
0,4,5,3,1,2,6,7
0,4,5,3,1,2,8,2,1,2,1,1,2,9
0,4,5
0,4,5,1,2,3,7,8,2,1,11,1,2,3,1,2,3,3,2,1,1,2,3,2,3,1,3,2,1,3,1,2,1,3,2,8,9
0,4,5,1,2,3,6,7
0,4,5,1,3,2,6,7,8,2,1,2,1,13
0,4,5,2,1,3,6,7,11,2,1,3,8,8,1,2,14
0,4,5,2,1,8,2,1,1,2,15
0,4,5,3,1,2,6,7,8,1,2,1,2,1,2,1,2,9
0,4,5,2,1
0,4,5,6,7,2,1,3,11,2,3,1,3,2,1,8,2,1,9,10
0,6,4,5,3,1,2,7,8,2,1,9
0,5,6,7,4,1,3,2,8,8,1,2,9
0,4,5,1,2,3,6,7,8,1,2,9
0,4,5,2,3,1,6,7,8,8,2,1,2,2,9
0,4,5,6,3,1,2,7,8,1,2,1,1,2,2,1,9
0,4,5,2,3,1,6,7,8,8,1,2,2,9
0,4,5,1,3,2,6,7,8,2,1,3,3,2,8,2,3,1,2,8,9
0,4,3,1,2,5,6,7,8,1,2,8,2,9
0,4,5,3,2,1,6,7,8,2,2,9
0,4,5,1,2,8,1,2,9,10
0,4,5,1,3,2,6,7,8,9,10
0,4,5,2,3,1,6,7,8,2,1,1,2,13,10
0,4,5,6,1,2,3,7,8,2,2,9
0,4,1,2,3,5,6,7
0,4,5,6,2,1,3,7,8,8,1,2,2,1,9
0,4,5,6,2,1,3,7,8,1,2,8,1,2,2,1,2,1,13
0,4,5,6,7,1,2,3,8,2,9
0,4,5,1,2
0,4,5,2,3,1,8,2,1,3,1,2,9
0,4,5,6,7,2,1,3,11,3,12
0,4,5,6,7,3,1,2,11,1,2,3,2,3,1,3,2,1,3,8,2,1,1,2,2,1,2,1,2,1,1,2,9
0,4,5,2,1,3,7,8,1,2,1,2,9
0,4,5,1,3,2,6,7,8,3,8,1,2,9
0,4,5,1,3,2,6,7,8,2,1,9
0,4,5,6,1,3,2,7,8,2,1,2,1,9,10
0,4,1,2,5
0,4,5,2,3,1,8,8,2,2,2,9
0,4,5,1,3,2,8,8,11,3,1,2,1,3,6,7,1,2,3,3,1,2,8,1,1,9,10
0,4,5,2,1,3,6,7,8,1,2,1,2,9
0,4,3,1,2,5,6,7,8,2,9
0,4,5,2,3,1,6,7
0,4,5,6,1,3,2,7,8,2,1,3,3,2,1,1,2,3,15
0,4,5,2,1,3,6,7
0,4,5,3,1,2,6,7,8,1,2,9,10
0,4,1,3,2,11,5,6,7,1,3,2,2,3,1,8,1,2,9
0,4,5,3,2,1,6,7,8,1,2,1,2,9,10
0,4,5,2,3,1,6,7,8,2,1,1,9,10
0,4,5,6,2,1,3,7
0,4,5,2,1
0,4,5,2,1,3,6,7,8,2,1,2,1,2,2,1,14,10
0,6,4,5,2,1,7,8,1,2,9
0,4,5,6,1,2,3,7
0,4,5,1,2
6,0,4,5,7,1,2,3,8,8,2,1,2,1,2,9,10
0,4,5,1,2
0,4,5,1,2,3,8,1,2,3
0,4,5,2,1,3,6,7,8,1,2,8,2,1,9
0,4,5,2,1,3,6,7,8,3,8,1,2,9,10
0,6,4,5,1,2,3,7,11,1,2,3,8,1,8,9,10
0,4,5,2,3,1,6,7,8,1,2,1,2,2,1,2,1,2,1,9,10
0,4,5,1,2
0,4,5,3,2,1,6,7,8,2,1,2,1,9,10
0,4,5,6,7,2,3,1,11,1,2,3,3,2,1,8,2,2,1,9
0,4,5,3,1,2,6,7,8,8,2,1,2,11,3,2,1,3,8,8,2,1,2,1,2,1,2,1,2,1,2,1,2,9,10
0,4,5,2,1,3,7,6,8,1,2
0,4,5,6,2,1,3,7,3
0,4,5,3,1,2,7,8,2,1,2,1,2,1,2,1,2,2,1,9,10,2,1,3
0,4,5,1,2,3,6,7,8,8,1,9
0,4,5
0,4,5,6,7,2,1,3,8,2,1,2,1,1,2,2,9
0,4,5,1,2,3,6,7,8,2,9,10
0,4,5,2,3,1,7,8,1,2,8,6,2,1,1,2,9,10
0,4,5,1,2,8,8,9,10
0,4,5,6,7,3,1,2,8,2,9,10
0,4,5,1,2,3,6,7,8,8,1,9,10
0,4,1,2,3,5,6,7
0,4,5
0,4,5,7,2,3,1,6,8,2,1,8,2,1,9
6,0,4,1,2,3,5,7,11,3,2,1
0,4,5,6,3,1,2,7,11,3,2,1,8,8,9
0,4,5,6,7,2,1,3,8,1,2,1,2,1,2,8,1,2,2,1,1,2,14
0,4,5,1,2,3,6,7,8,8,2,1,3,1,2,9
0,4,5,1,2,8,1,9,10
0,4,5,6,2,1,3,7
0,4,5,2,1,3,6,7,8,1,2,1,2,9
0,4,5,6,7,1,2,3,8,9
1,2,0,4,5,2,3,1,6,7,8,1,2,8,2,1,1,1,2,1,2,2,1,2,1,1,2,1,2,9
0,4,5,6,1,2,3,7,8,1,2,9,10
6,0,4,5,3,1,2,7,11,1,2,3,2,3,1,8,1,2,1,2,1,2,1,2,2,1,1,2,1,2,9
0,4,5,3,1,2
0,4,5,6,7,1,3,2,8,1,2,9,10
0,4,5,6,3,1,2,7,11,2,1,3,3,1,8,2,9,10
0,4,5,3,2,1,6,7,8
2,1,3,0,4,5,7,6
0,4,2,1,3,5,6,7,8,2,1,2,2,9
0,4,5,6,3,2,1,7,8,1,2,8,2,9
0,4,5,2,1,3,7,6,8,1,2,9,10
0,4,1,2,3,5,6,7,8,9
0,4,5,1,2,3,7,8,6,1,2,2,1,9
0,4,5,6,2,1,3,7,8,1,2,2,1,1,2,9,10,2,1
0,6,4,5,7,3,1,2,8,2,1,9,10
0,4,5,6,1,3,2,7,8
0,4,5,1,3,2,6,7
0,4,5,6,2,3,1,7,8,2,1,2,2,11,1,2,3,1,3,1,2,1,3,1,1,1,1,1,1,12
0,4,5,3,2,1,6,7,8,2,1,8,1,2,1,2,1,2,2,1,9
0,4,5,1,3,2,7,11,2,3,1,1,1,1,1,2,3,1,2,3,3,2,1,8,1,2,1,2,1,2,2,1,1,2,1,2,2,1,1,2,1,2,1,2,1,2,1,2,1,2,9
0,4,2,3,1,5,6,7,8,8,1,2,2,1,2,1,1,2,14,10
0,4,5,3,1,2,6,7,8,9
0,1,2,4,5,6,7
0,4,5,1,2,3
0,4,5,7,2,1,3,8,9,10
0,4,2,1,3,8,5,6,7,8,1,2,9
0,4,5
0,4,5,3,2,1,6,7
0,4,5,2,1,6,7
0,4,5,1,2,3,6,7,8,2,1,9
0,4,5,3,1,2,6,7,8,9
0,4,5,6,7,2,1,3,11,3,2,1,2,1,3,8,9,10
0,4,5,1,2,7,8,2,2,2,2,9,10
1,2,0,4,5,6,7,2,1,3,8,1,3,8,1,2,11,3,1,2,12
0,4,5,3,2,1,7,8,2,1,8,2,1,1,2,1,2,9
0,4,5,1,2,8,8,1,2,9
0,4,5,1,2,3
0,4,5
0,4,5,3,1,2,6,7,8,9
0,4,5,6,3,1,2,7
0,4,5,1,2,3,6,7
0,4,5,1,2,8,9,10
0,4,5,6,1,2,3,7,8,8,2,1,2,9,10
0,4,5,2,3,1,6,7,8,9
0,4,1,2,3,5,6,7,8,1,2,9,10
0,4,5,2,1,3,6,7
0,3,1,2,4,5,7
0,4,5,6,7,1,3,2,11,3,2,3,1,3,2,1,8,1,2,9
0,4,5,2,1,3,8,12
0,6,4,5,7,3,1,2,8,12
0,4,5,6,2,3,1,7,8,4,1,2,2,1,9,10
0,4,1,3,2,5
0,4,3,1,2,5,6,7
0,4,5,1,2,3,7,6,8,8,1,2,1,2,1,9
0,4,5,6,7,1,3,2,8,1,2,9,10
0,4,5,1,2,8,11,1,2,3,2,3,1,1,2,3,8,9,10
0,4,5,6,7,1,3,2,8,1,2,9
0,4,5,1,2,3,6,7,8,1,2,9,10
0,4,5,3,1,2,6,7,8,1,2,8,2,1,9
0,2,3,1,4,5,6,7,8,1,2,9
0,4,5,1,2,6,7,8,8,12
0,4,5,6,7,2,3,1,8,1,2,1,1,2,2,1,8,13
0,4,5,6,1,2,3,7,8,8,2,1,9
0,4,5,2,1,3,7,8,2,1,6
0,4,5,3,1,2,6,7
0,4,1,2,3,5,6,7,8,1,2,3,1,2,2,9
0,4,5,6,1,2,3,7,8,8,2,1,1,2,9,10
0,4,5,1,2,3,8,9
0,4,5,1,2,8
4,0,1,2,3,5,8,6,7
0,4,5,6,7,2,3,1,8,1,2,12
0,4,5,6,2,1,3,7,8,1,8,2,3,1,3,2,1,3,11,2,3,1,2,1,3,3,1,2,2,3,1,2,1,3,1,2,3,3,2,1,3,1,2,3,1,3,2,1,3,2,1,3,3,1,2,1,3,2,2,3,1,2,1,3,2,1,3,1,3,2,2,1,3,2,1,3,3,1,2,1,2,3,1,3,2,2,3,1,1,2,3,1,2,3,1,3,2,8,1,2,1,2,2,1,1,2,1,2,2,1,1,2,2,1,1,2,2,1,2,1,1,2,1,2,1,1,2,8,2,1,1,2,1,2,1,2,2,1,2,1,2,1,1,2,2,1,1,2,2,1,1,2,1,2,2,1,1,1,2,1,2,1,2,2,1,2,1,1,2,1,2,2,1,1,2,1,2,2,1,1,2,1,2,1,13
0,4,5,6,3,1,2,7,8,8,2,1,9
0,4,5,6,7,3,1,2,8,8,11,1,2,3,3,3,1,2,8,1,2,9,10
0,4,5,2,3,1,7
0,4,5,6,2,1,3,7,8,1,2,1,2,9
0,4,2,3,1,5,6,7,11,1,2,3,2,1,3,12
0,4,5,6,7,3,1,2,8,8,1,2,1,2,9
0,4,5,3,2,1,7,8,1,2,8,2,1,2,9
0,4,3,1,2,5,6,7
0,4,5,1,2,3,6,7,8,2,11,2,1,3,3,1,2,1,3,2,2,1,3,3,2,1,8,1,2,8,1,2,2,1,14,10
0,2,1,3,4,5,6,7,8,2,1,1,2,9,10
0,4,5,1,2,3,6,7,8,1,2,8,9,10
0,4,5,1,2,3,6,7,8,2,1,1,2,1,2,1,2,1,2,1,2,1,2,2,1,1,2,9,10
0,4,5,6,3,1,2,7,8,1,2,9
0,4,5,6,3,1,2,7,2,1,8,8,2,1,9
0,4,5,2,3,1,7,6,8,1,2,9,10
0,4,5,2,1,8,2,14
0,4,5,2,3,1,6,7,11,2,1,3,3,1,2,3,1,2,1,2,3,1,2,3,8,2,1,2,1,9
0,4,5,2,3,1,7,8,1,2,2,9,10
0,4,5,1,2,3,1,2,3,6,7,8,2,9
0,4,5,3,2,1,6,7,11,3,1,2,8,1,2,9
0,4,5,1,3,2,6,7,8,2,1,1,2,1,2,9
0,4,5,1,8,1,9
0,6,4,5,7,2,1,3,8,9
0,4,5,6,7,2,1,3,8,2,1,8,9
0,4,5,1,2,3,6,7,8,2,2,9,10
0,4,5,2,1,3,6,7,8,8,9
0,4,2,1,3,5,6,7,8,1,2,2,9
0,4,5,2,1,3,6,7
0,4,5,6,3,1,2,7,8,2,1,1,2,9
0,4,5,1,2,8,2,1,9
0,4,5,6,7,1,3,2,11,1,3,2,8,2,1,1,9
0,2,1,3,4,5,6,7,8,2,1,9
0,4,5,1,2
0,4,5,1,2
0,4,5,7,6,1,2,3,8,1,2,9
0,4,1,2,3,5,6,7,11,1,2,3
0,4,3,2,1,5,6,7,8,1,2,2,1,1,2,9
0,4,5,6,7,11,2,1,3,2,1,3,2,3,1,1,2,3,1,2,3,8,1,2,9,10
0,4,2,1,3,5,6,7,8,1,8,1,1,1,1,9,10
6,0,4,5,3,1,2,7,11,3,2,1,1,2,3,1,3,2,2,1,3,2,3,1,3,1,2,2,1,3,8,2,1,1,9,10
0,4,5,1,2
0,4,5,2,1
0,4,5,1,2,3,6,7,8,2,9,10
0,4,5,1,3,2,8,3,1,2,8,8,13
0,4,5,1,3,2,7
0,4,5,2,1,3,7,6,8,1,2,8,2,1,9,10
0,4,5,1,3,2,6,7,8,1,2,2,9
2,1,0,4,5,1,2,6,7
0,4,5,6,1,2,3,7,8,1,2,2,9
0,4,5,2,3,1,6,7,11,3,1,2,3,1,2,3,8,1,2,1,2,2,1,1,2,1,2,1,2,9,10
0,4,5,1,3,2,7,6,8,2,1,9,10
0,4,5,3,2,1,6,7,8,1,2,9,10
0,4,5,1,3,2,7,6,8,8,1,2,2,1,9
0,4,5,1,2,3,6,7,8,1,2,8,1,2,2,2,1,1,2,1,11,1,2,3,1,1,1,3,1,2,1,1,1,1,2,3,1,1,2,3,8,1,2,9,10
0,4,5,7,6,1,2,3,8,2,1,8,2,1,9,10
0,4,5,1,3,2,6,7,8,8,2,1,9
0,1,2,3,6,4,5,7
0,4,5,1,2,8,8,1,2,2,1,1,1,2,9
0,2,1,3,4,5,6,7,8,2,1,2,9
0,4,5,1,2,3,7,6,11,2,1,3,1,3,3,2,1,1,2,3,1,3,2,3,1,2,8,1,2,1,1,2,1,2,1,9
0,4,1,2,5
0,4,5,2,1
0,4,5,2,1,3,7,6,8,3,2,1,11,1,2,3,8,2,1,1,2,1,2,1,2,1,2,1,2,1,2,1,2,1,2,2,1,1,2,2,1,1,2,2,1,2,1,8,1,2,9,10
0,4,5,2,1,3,6,7
0,2,1,4,5
0,4,5,1,2,3,7,8,6,1,2,2,1,8,8,9,10
0,4,5,1,2,8,2,9
0,4,5,2,1,3,8,9,10
0,2,1,3,4,5,7,8,9
0,4,5,1,2,3,6,7,8,1,2,2,1,1,2,9
0,4,3,1,2,5,6,7,8,3,2,1,8,1,2,2,1,9,10
0,4,5,2,3,1,6,7,8,8,2,1,9
0,4,5,3,1,2,7,6,8,1,2
0,4,5,1,2,3,8,2,9
1,2,0,4,5
0,4,5,3,2,1,6,7
0,4,5,1,2,7,1,2
0,4,5,1,3,2,6,7,8,8,2,1,8,2,1,9
0,4,5
0,4,5,6,7,3,2,1
0,3,1,2,4,5,6,7,1
0,4,5,1,3,2,6,7
0,4,5,7,2,3,1,8,1,2,9,10
0,4,5,6,1,2,3,7,8,2,1,1,2,2,1,1,1,1,1,2,1,2,1,2,1,1,9
0,4,5,6,7,1,3,2
0,4,5
6,0,4,5,2,3,1,7,8,2,2,1,2,1,2,1,2,13
0,4,5,3,1,2,6,7,8,2,1,1,2,1,2,2,1,1,2,9
0,3,1,2,6,4,5,7,8,2,1,9
0,4,5,1,2,3,6,7,8,1,1,2,2,1,2,1,1,2,1,2,1,2,9
0,4,5
0,4,5,1,2,3,3,6,7,8,1,2,8,2,1,2,1,9,10
0,4,5,6,3,1,2,7,8,2,3,1,1,1,2,3,9
0,4,1,3,2,5,6,7,8,8,1,2,9,10
0,4,5,6,2,1,3,7,8,2,1,2,1,9
0,4,5,1,2,3,8,1,2,8,9
0,4,5,2,3,1
0,4,5,2,3,1,6,7,8,1,8,2,2,1,1,1,1,2,14
0,4,6,1,2,3,5,7
0,4,5,6,3,2,1,7,8,1,2,2,12
0,4,5,3,2,1,6,7,11,1,3,2,8,9
0,4,5,1,2,3,6,7,8,1,2,1,2,2,1,1,2,1,2,1,2,9,1,10
0,4,5,2,1,6,7,8,1,2,11,2,3,1,2,3,1,1,2,3,1,3,2,3,2,1,2,1,3,3,1,2,3,2,1,1,2,3,1,2,3,2,1,3,3,1,2,1,3,2,8,9
0,4,6,2,1,3,5,7,8,9
0,4,5,1,2,3,6,7,8,1,2,9
0,4,1,3,2,5,7,8,8,1,2,2,1,9,10
0,4,5,1,2,3,6,7,1,8,2,1,9,10
0,4,5,3,1,2,8,2,1,9
0,4,5
0,4,5,3,2,1,7,8,3,6,1,2,9
0,4,5,2,3,1,6,7,8,8,2,2,1,1,2,8,9
0,4,5,1,2,3,6,7,8,1,8,2,1,14
0,4,5,6,1,2,3,7,8,11,3,1,2,3,2,1,8,12
0,4,5,6,2,1,3,7,8,1,2,9,10
0,4,5,3,1,2,6,7,11,1,3,2,8,1,2,1,2,1,2,1,2,1,1,1,1,1,1,1,1,1,2,1,1,1,1,1,1,1,2,1,1,2,9
0,6,4,5,7,1,3,2,8,1,3,2,1,2,9,10
0,4,5,6,7,2,3,1,8,1,9
0,4,5,3,1,2,6,7,8,1,1,2,1,2,1,2,1,2,9,10
0,4,1,2,3,5,6,7
0,4,3,1,2,5,6,7
0,4,3,1,2,5,6,7,8,8,1,2,8,1,1,2,1,1,2,9
0,4,1,2,5
0,4,5,7,2,1,3,8,8,2,1,2,1,9
0,4,5,3,1,2,6,7,11,1,3,2,8,1,2,9
0,4,5,1,3,2,6,7,8,8,9,10
0,4,1,2,3,5,6,7,8,1,1,2,1,2,1,2,2,1,2,2,1,1,1,2,9
0,4,5,3,1,2,6,7,8,1,1,1,2,9
0,4,5,2,1
0,4,5,1,2
0,4,5,2,1
0,4,5,1,2,3,6,7,8,2,9,10
0,4,5,3,1,2,6,7,8,8,2,1,1,2,1,2,1,2,2,1,2,2,1,9,10
4,0,1,2,3,5,7
0,4,5,2,1,3,7,8,1,2,1,2,2,1,1,2,1,2,2,2,13,10
0,4,5,6,3,1,2,7,8,1,2,1,2,2,1,2,1,1,2,1,2,2,1,9
0,4,5,1,2,3,6,7
0,6,4,1,2,3,5,7,8,2,1,1,2,8,9
0,4,5,6,7,1,2,3
0,4,5,2,1,8,2,1,8,1,2,2,9,10
0,4,5,1,3,2,6,7
0,4,5,2,1,11,2,1,3,1,3,2,3,2,1,1,2,3,2,1,3,1,2,3,1,2,3,1,2,3,3,2,1,8,1,2,3,1,1,2,3,2,1,2,8,2,1,2,1,2,1,1,2,1,2,2,1,1,2,9,10
0,4,5,3,2,1,6,7,8,9,10
0,4,5,1,2,8,1,2,9
0,4,5,1,3,2,6,7,8,2,9,10
0,4,5,2,1,3,7,8
0,4,5
0,4,5,3,2,1,7,6,8,2,1,1,2,1,2,9,10
0,2,3,1,4,5,6,7,8,8,8,9,10
0,4,5,1,2,8,8,2,1,2,1,2,9
0,4,5
0,4,2,1,5
5,0,4,6,7,2,1,3,8,2,1,8,1,2,1,2,9
0,4,5,6,2,1,3,7,8,1,2,2,1,1,2,2,1,1,2,14
0,4,5,1,8,9
0,4,2,1,3,5,6,7
0,4,5,6,7,1,3,2,8,1,2,1,2,8,1,2,1,2,8,8,9
5,0,4,6,7,2,3,1,11,3,1,2,3,1,2,3,1,2,3,8,2,1,2,1,9,10
0,4,5,1,2,3,6,7,8,2,1,1,2,9
0,1,2,3,4,5,6,7,8,2,1,2,8,1,2,2,1,9
0,4,5,2,1,6,7,11,8,1,2,1,2,1,2,9
0,4,5,6,2,1,3,7,8,9
2,1,0,4,5,3,1,2,6,7,8,2,1,9
0,4,5
0,4,5,1,2
0,4,5
0,4,5,1,2,8,1,2,9,10
6,0,4,5,1,3,2,7,3,11,3,2,3,1,3,1,2,1,3,3,2,1,1,3,2,1,2,3,1,2,3,1,2,3,8,1,2,1,2,2,1,2,1,1,2,1,2,1,2,1,2,2,1,1,2,1,1,2,1,2,11,3,1,2,1,12
0,4,5,2,1,8,1,2,9
0,4,5,2,1,8,9
0,4,5,1,2,8,1,1,2,2,1,1,2,1,2,9,10
0,4,5,1,2,3,6,7
0,4,5,2,1
0,4,5,2,3,1,7,8,6
0,4,5,6,2,3,1,7,11,2,1,3,2,3,1,11,1,2,3,1,1,2,3,8,9
0,4,5,1,2,3,7,11,2,1,3,3,1,1,2,3,1,2,3,3,1,2,8,2,1,2,2,1,2,9
0,4,5
0,4,5
0,4,5,1,3,2,6,7,8,2,1,3,1,2,9
0,4,5


==> alistair/test-model.txt <==
6
0,256,0,192,0,0,0,0,a
1,192,0,0,96,0,0,0,b
2,96,0,0,0,48,0,0,c
3,48,0,0,0,0,12,12,d,e
4,15,0,0,0,0,3,6,d,e
5,18,0,0,0,0,0,0,


==> data/celonis/rel-financial-pe.csv <==
9,93.646928,92.817155,0.000000,0.829773
20,93.963868,92.817155,0.316940,0.829773
31,93.963868,92.817155,0.316940,0.829773
42,93.963868,92.817155,0.316940,0.829773
52,93.742194,92.460181,0.447259,0.834754
64,93.742194,92.460181,0.447259,0.834754
73,92.748380,90.890347,0.983197,0.874837
84,91.262986,88.486982,1.859889,0.916116
94,90.021534,86.145005,2.942492,0.934037
103,90.066251,86.145005,2.987209,0.934037


==> data/celonis/rel-financial-ve.csv <==
9,93.646928,92.817155,0.000000,0.829773
23,91.724645,90.056816,0.784410,0.883419
31,86.383468,80.273385,5.111235,0.998848
50,86.552076,80.273385,5.279843,0.998848
53,86.438715,80.269127,5.170749,0.998839
60,86.436949,80.269127,5.168983,0.998839
77,86.388169,79.908959,5.481269,0.997941
83,86.398971,79.908959,5.492070,0.997941
96,86.481540,80.095253,5.387789,0.998498
105,86.530288,80.055155,5.476747,0.998386


==> data/celonis/rel-sepsis-pe.csv <==
17,63.224382,63.188283,0.000000,0.036099
27,62.791154,62.573217,0.076497,0.141441
37,62.767555,62.518717,0.102082,0.146755
50,57.864621,54.518969,2.720535,0.625118
58,51.690788,44.202991,6.560270,0.927527
70,46.782974,35.257287,10.525753,0.999935
81,43.421822,28.982058,13.469938,0.969825
90,39.422985,21.036809,17.545396,0.840781
100,36.231245,14.263299,21.263496,0.704450
110,33.546751,9.019668,24.037304,0.489779


==> data/celonis/rel-sepsis-ve.csv <==
9,62.978700,62.767858,0.000000,0.210842
17,62.183286,61.646725,0.137746,0.398814
25,61.747708,61.051124,0.239782,0.456802
35,60.921216,59.750921,0.603785,0.566509
44,60.352451,58.742680,0.977744,0.632026
57,55.554260,50.127866,4.520980,0.905414
66,52.359030,44.409311,6.965293,0.984427
79,48.680927,37.149198,10.542475,0.989254
89,47.344108,34.930290,11.438585,0.975233
100,45.029570,30.243332,13.856935,0.929303


==> data/celonis/rel-traffic-fines-pe.csv <==
7,14.545645,13.654351,0.000000,0.891294
16,7.196190,5.574847,0.721364,0.899979
26,3.881034,1.698834,1.797762,0.384438
36,3.084888,0.707146,2.197938,0.179804
46,2.901589,0.404175,2.384113,0.113301
57,2.701446,0.112482,2.554466,0.034498
67,2.660205,0.046895,2.596799,0.016510
77,2.647032,0.019216,2.620332,0.007484
87,2.639892,0.005579,2.631655,0.002658
97,2.638041,0.001216,2.636184,0.000641


==> data/celonis/rel-traffic-fines-ve.csv <==
13,9.846322,8.891432,0.000000,0.954890
22,3.352483,1.160625,1.928081,0.263778
28,5.539244,3.724813,1.190274,0.624156
39,3.174205,0.764317,2.226253,0.183635
51,2.780825,0.232020,2.487758,0.061046
61,2.689470,0.093456,2.567002,0.029012
71,2.654800,0.037216,2.604369,0.013216
79,2.644971,0.018405,2.619223,0.007342
89,2.640681,0.006866,2.630589,0.003225
101,2.637502,0.000191,2.637187,0.000124


==> data/sander/rel-bpi2015-1.csv <==
18,384.275259,384.177430,0.006117,0.091712
50,383.602449,383.363128,0.097787,0.141534
131,380.865705,380.235633,0.403134,0.226939
177,379.005456,378.080977,0.666946,0.257533
186,377.021704,375.803814,0.920783,0.297106
202,373.996332,372.265566,1.383576,0.347190
249,369.485472,366.904146,2.167269,0.414057
249,369.485472,366.904146,2.167269,0.414057
289,367.418573,364.309911,2.660908,0.447755
418,357.930216,352.578202,4.780720,0.571295
418,357.930216,352.578202,4.780720,0.571295
418,357.930216,352.578202,4.780720,0.571295
418,357.930216,352.578202,4.780720,0.571295
464,355.780410,349.926317,5.265199,0.588894
497,351.943634,345.191837,6.133362,0.618435
527,348.707774,341.192391,6.870876,0.644506
593,344.471551,335.607579,8.179933,0.684038
593,344.471551,335.607579,8.179933,0.684038
777,335.208891,322.312123,12.134747,0.762021
777,335.208891,322.312123,12.134747,0.762021
777,335.208891,322.312123,12.134747,0.762021
777,335.208891,322.312123,12.134747,0.762021
1079,313.779203,292.074869,20.816715,0.887619
1079,313.779203,292.074869,20.816715,0.887619
1079,313.779203,292.074869,20.816715,0.887619
1079,313.779203,292.074869,20.816715,0.887619
1079,313.779203,292.074869,20.816715,0.887619
1079,313.779203,292.074869,20.816715,0.887619
1079,313.779203,292.074869,20.816715,0.887619
1079,313.779203,292.074869,20.816715,0.887619
1857,266.043224,223.846479,41.197762,0.998984
1857,266.043224,223.846479,41.197762,0.998984
1857,266.043224,223.846479,41.197762,0.998984
1857,266.043224,223.846479,41.197762,0.998984
1857,266.043224,223.846479,41.197762,0.998984
1857,266.043224,223.846479,41.197762,0.998984
1857,266.043224,223.846479,41.197762,0.998984
1857,266.043224,223.846479,41.197762,0.998984
1857,266.043224,223.846479,41.197762,0.998984
1857,266.043224,223.846479,41.197762,0.998984
1857,266.043224,223.846479,41.197762,0.998984
1857,266.043224,223.846479,41.197762,0.998984
1857,266.043224,223.846479,41.197762,0.998984
1857,266.043224,223.846479,41.197762,0.998984
1857,266.043224,223.846479,41.197762,0.998984
1857,266.043224,223.846479,41.197762,0.998984
1857,266.043224,223.846479,41.197762,0.998984
1857,266.043224,223.846479,41.197762,0.998984
5221,118.897433,0.000000,118.897433,0.000000
5221,118.897433,0.000000,118.897433,0.000000
5221,118.897433,0.000000,118.897433,0.000000
5221,118.897433,0.000000,118.897433,0.000000
5221,118.897433,0.000000,118.897433,0.000000
5221,118.897433,0.000000,118.897433,0.000000
5221,118.897433,0.000000,118.897433,0.000000
5221,118.897433,0.000000,118.897433,0.000000
5221,118.897433,0.000000,118.897433,0.000000
5221,118.897433,0.000000,118.897433,0.000000
5221,118.897433,0.000000,118.897433,0.000000
5221,118.897433,0.000000,118.897433,0.000000
5221,118.897433,0.000000,118.897433,0.000000
5221,118.897433,0.000000,118.897433,0.000000
5221,118.897433,0.000000,118.897433,0.000000
5221,118.897433,0.000000,118.897433,0.000000
5221,118.897433,0.000000,118.897433,0.000000
5221,118.897433,0.000000,118.897433,0.000000
5221,118.897433,0.000000,118.897433,0.000000
5221,118.897433,0.000000,118.897433,0.000000
5221,118.897433,0.000000,118.897433,0.000000
5221,118.897433,0.000000,118.897433,0.000000
5221,118.897433,0.000000,118.897433,0.000000
5221,118.897433,0.000000,118.897433,0.000000
5221,118.897433,0.000000,118.897433,0.000000
5221,118.897433,0.000000,118.897433,0.000000
5221,118.897433,0.000000,118.897433,0.000000
5221,118.897433,0.000000,118.897433,0.000000
5221,118.897433,0.000000,118.897433,0.000000
5221,118.897433,0.000000,118.897433,0.000000
5221,118.897433,0.000000,118.897433,0.000000
5221,118.897433,0.000000,118.897433,0.000000
5221,118.897433,0.000000,118.897433,0.000000
5221,118.897433,0.000000,118.897433,0.000000
5221,118.897433,0.000000,118.897433,0.000000
5221,118.897433,0.000000,118.897433,0.000000
5221,118.897433,0.000000,118.897433,0.000000
5221,118.897433,0.000000,118.897433,0.000000
5221,118.897433,0.000000,118.897433,0.000000
5221,118.897433,0.000000,118.897433,0.000000
5221,118.897433,0.000000,118.897433,0.000000
5221,118.897433,0.000000,118.897433,0.000000
5221,118.897433,0.000000,118.897433,0.000000
5221,118.897433,0.000000,118.897433,0.000000
5221,118.897433,0.000000,118.897433,0.000000
5221,118.897433,0.000000,118.897433,0.000000
5221,118.897433,0.000000,118.897433,0.000000
5221,118.897433,0.000000,118.897433,0.000000
5221,118.897433,0.000000,118.897433,0.000000
5221,118.897433,0.000000,118.897433,0.000000
5221,118.897433,0.000000,118.897433,0.000000
5221,118.897433,0.000000,118.897433,0.000000


==> data/sander/rel-bpi2015-2.csv <==
47,470.457276,470.280171,0.083205,0.093900
153,468.161348,467.639789,0.371037,0.150523
190,465.177891,464.143631,0.816073,0.218187
276,462.098683,460.303076,1.517436,0.278171
422,454.030183,450.138128,3.500811,0.391244
422,454.030183,450.138128,3.500811,0.391244
422,454.030183,450.138128,3.500811,0.391244
659,440.679569,432.396432,7.746359,0.536778
659,440.679569,432.396432,7.746359,0.536778
659,440.679569,432.396432,7.746359,0.536778
659,440.679569,432.396432,7.746359,0.536778
659,440.679569,432.396432,7.746359,0.536778
990,412.687278,392.895069,19.038770,0.753439
990,412.687278,392.895069,19.038770,0.753439
990,412.687278,392.895069,19.038770,0.753439
990,412.687278,392.895069,19.038770,0.753439
990,412.687278,392.895069,19.038770,0.753439
990,412.687278,392.895069,19.038770,0.753439
990,412.687278,392.895069,19.038770,0.753439
990,412.687278,392.895069,19.038770,0.753439
990,412.687278,392.895069,19.038770,0.753439
1621,362.107131,319.580120,41.568258,0.958752
1621,362.107131,319.580120,41.568258,0.958752
1621,362.107131,319.580120,41.568258,0.958752
1621,362.107131,319.580120,41.568258,0.958752
1621,362.107131,319.580120,41.568258,0.958752
1621,362.107131,319.580120,41.568258,0.958752
1621,362.107131,319.580120,41.568258,0.958752
1621,362.107131,319.580120,41.568258,0.958752
1621,362.107131,319.580120,41.568258,0.958752
1621,362.107131,319.580120,41.568258,0.958752
1621,362.107131,319.580120,41.568258,0.958752
1621,362.107131,319.580120,41.568258,0.958752
1621,362.107131,319.580120,41.568258,0.958752
1621,362.107131,319.580120,41.568258,0.958752
1621,362.107131,319.580120,41.568258,0.958752
1621,362.107131,319.580120,41.568258,0.958752
1621,362.107131,319.580120,41.568258,0.958752
5310,157.890839,0.000000,157.890839,0.000000
5310,157.890839,0.000000,157.890839,0.000000
5310,157.890839,0.000000,157.890839,0.000000
5310,157.890839,0.000000,157.890839,0.000000
5310,157.890839,0.000000,157.890839,0.000000
5310,157.890839,0.000000,157.890839,0.000000
5310,157.890839,0.000000,157.890839,0.000000
5310,157.890839,0.000000,157.890839,0.000000
5310,157.890839,0.000000,157.890839,0.000000
5310,157.890839,0.000000,157.890839,0.000000
5310,157.890839,0.000000,157.890839,0.000000
5310,157.890839,0.000000,157.890839,0.000000
5310,157.890839,0.000000,157.890839,0.000000
5310,157.890839,0.000000,157.890839,0.000000
5310,157.890839,0.000000,157.890839,0.000000
5310,157.890839,0.000000,157.890839,0.000000
5310,157.890839,0.000000,157.890839,0.000000
5310,157.890839,0.000000,157.890839,0.000000
5310,157.890839,0.000000,157.890839,0.000000
5310,157.890839,0.000000,157.890839,0.000000
5310,157.890839,0.000000,157.890839,0.000000
5310,157.890839,0.000000,157.890839,0.000000
5310,157.890839,0.000000,157.890839,0.000000
5310,157.890839,0.000000,157.890839,0.000000
5310,157.890839,0.000000,157.890839,0.000000
5310,157.890839,0.000000,157.890839,0.000000
5310,157.890839,0.000000,157.890839,0.000000
5310,157.890839,0.000000,157.890839,0.000000
5310,157.890839,0.000000,157.890839,0.000000
5310,157.890839,0.000000,157.890839,0.000000
5310,157.890839,0.000000,157.890839,0.000000
5310,157.890839,0.000000,157.890839,0.000000
5310,157.890839,0.000000,157.890839,0.000000
5310,157.890839,0.000000,157.890839,0.000000
5310,157.890839,0.000000,157.890839,0.000000
5310,157.890839,0.000000,157.890839,0.000000
5310,157.890839,0.000000,157.890839,0.000000
5310,157.890839,0.000000,157.890839,0.000000
5310,157.890839,0.000000,157.890839,0.000000
5310,157.890839,0.000000,157.890839,0.000000
5310,157.890839,0.000000,157.890839,0.000000
5310,157.890839,0.000000,157.890839,0.000000
5310,157.890839,0.000000,157.890839,0.000000
5310,157.890839,0.000000,157.890839,0.000000
5310,157.890839,0.000000,157.890839,0.000000
5310,157.890839,0.000000,157.890839,0.000000
5310,157.890839,0.000000,157.890839,0.000000
5310,157.890839,0.000000,157.890839,0.000000
5310,157.890839,0.000000,157.890839,0.000000
5310,157.890839,0.000000,157.890839,0.000000
5310,157.890839,0.000000,157.890839,0.000000
5310,157.890839,0.000000,157.890839,0.000000
5310,157.890839,0.000000,157.890839,0.000000
5310,157.890839,0.000000,157.890839,0.000000
5310,157.890839,0.000000,157.890839,0.000000
5310,157.890839,0.000000,157.890839,0.000000
5310,157.890839,0.000000,157.890839,0.000000
5310,157.890839,0.000000,157.890839,0.000000
5310,157.890839,0.000000,157.890839,0.000000
5310,157.890839,0.000000,157.890839,0.000000
5310,157.890839,0.000000,157.890839,0.000000
5310,157.890839,0.000000,157.890839,0.000000


==> data/sander/rel-bpi2015-3.csv <==
17,371.572031,371.486986,-0.000000,0.085045
23,370.906244,370.621788,0.109183,0.175273
24,370.684517,370.341512,0.138987,0.204017
31,370.027516,369.451942,0.302748,0.272826
100,368.835814,368.160237,0.375617,0.299959
109,366.555141,365.662129,0.561468,0.331545
117,364.275532,363.115277,0.790713,0.369542
198,358.335518,356.181503,1.721847,0.432167
200,357.849942,355.620952,1.792071,0.436920
223,354.136501,351.227937,2.434862,0.473702
229,350.761634,347.340637,2.916794,0.504204
266,346.262253,342.173818,3.547117,0.541319
295,339.184623,333.838666,4.751148,0.594809
295,339.184623,333.838666,4.751148,0.594809
339,337.832774,331.992503,5.229277,0.610994
379,334.169779,327.221725,6.302721,0.645332
402,332.700469,325.271982,6.768400,0.660086
420,329.338407,320.891153,7.758895,0.688359
445,324.578396,314.816485,9.036872,0.725040
445,324.578396,314.816485,9.036872,0.725040
494,319.211225,307.980198,10.469539,0.761487
494,319.211225,307.980198,10.469539,0.761487
630,299.630239,283.407343,15.349285,0.873612
630,299.630239,283.407343,15.349285,0.873612
630,299.630239,283.407343,15.349285,0.873612
630,299.630239,283.407343,15.349285,0.873612
630,299.630239,283.407343,15.349285,0.873612
630,299.630239,283.407343,15.349285,0.873612
630,299.630239,283.407343,15.349285,0.873612
672,296.876004,279.751574,16.236898,0.887532
766,293.329134,274.127784,18.296107,0.905244
766,293.329134,274.127784,18.296107,0.905244
841,288.391642,266.468950,20.996563,0.926130
841,288.391642,266.468950,20.996563,0.926130
918,281.226183,255.818478,24.456668,0.951037
918,281.226183,255.818478,24.456668,0.951037
918,281.226183,255.818478,24.456668,0.951037
1036,269.687657,239.367521,29.339613,0.980524
1036,269.687657,239.367521,29.339613,0.980524
1036,269.687657,239.367521,29.339613,0.980524
1036,269.687657,239.367521,29.339613,0.980524
1578,236.753525,192.457921,43.302434,0.993170
1578,236.753525,192.457921,43.302434,0.993170
1578,236.753525,192.457921,43.302434,0.993170
1578,236.753525,192.457921,43.302434,0.993170
1578,236.753525,192.457921,43.302434,0.993170
1578,236.753525,192.457921,43.302434,0.993170
1578,236.753525,192.457921,43.302434,0.993170
1578,236.753525,192.457921,43.302434,0.993170
1578,236.753525,192.457921,43.302434,0.993170
1578,236.753525,192.457921,43.302434,0.993170
1578,236.753525,192.457921,43.302434,0.993170
1578,236.753525,192.457921,43.302434,0.993170
1578,236.753525,192.457921,43.302434,0.993170
5422,110.587630,0.000000,110.587630,0.000000
5422,110.587630,0.000000,110.587630,0.000000
5422,110.587630,0.000000,110.587630,0.000000
5422,110.587630,0.000000,110.587630,0.000000
5422,110.587630,0.000000,110.587630,0.000000
5422,110.587630,0.000000,110.587630,0.000000
5422,110.587630,0.000000,110.587630,0.000000
5422,110.587630,0.000000,110.587630,0.000000
5422,110.587630,0.000000,110.587630,0.000000
5422,110.587630,0.000000,110.587630,0.000000
5422,110.587630,0.000000,110.587630,0.000000
5422,110.587630,0.000000,110.587630,0.000000
5422,110.587630,0.000000,110.587630,0.000000
5422,110.587630,0.000000,110.587630,0.000000
5422,110.587630,0.000000,110.587630,0.000000
5422,110.587630,0.000000,110.587630,0.000000
5422,110.587630,0.000000,110.587630,0.000000
5422,110.587630,0.000000,110.587630,0.000000
5422,110.587630,0.000000,110.587630,0.000000
5422,110.587630,0.000000,110.587630,0.000000
5422,110.587630,0.000000,110.587630,0.000000
5422,110.587630,0.000000,110.587630,0.000000
5422,110.587630,0.000000,110.587630,0.000000
5422,110.587630,0.000000,110.587630,0.000000
5422,110.587630,0.000000,110.587630,0.000000
5422,110.587630,0.000000,110.587630,0.000000
5422,110.587630,0.000000,110.587630,0.000000
5422,110.587630,0.000000,110.587630,0.000000
5422,110.587630,0.000000,110.587630,0.000000
5422,110.587630,0.000000,110.587630,0.000000
5422,110.587630,0.000000,110.587630,0.000000
5422,110.587630,0.000000,110.587630,0.000000
5422,110.587630,0.000000,110.587630,0.000000
5422,110.587630,0.000000,110.587630,0.000000
5422,110.587630,0.000000,110.587630,0.000000
5422,110.587630,0.000000,110.587630,0.000000
5422,110.587630,0.000000,110.587630,0.000000
5422,110.587630,0.000000,110.587630,0.000000
5422,110.587630,0.000000,110.587630,0.000000
5422,110.587630,0.000000,110.587630,0.000000
5422,110.587630,0.000000,110.587630,0.000000
5422,110.587630,0.000000,110.587630,0.000000
5422,110.587630,0.000000,110.587630,0.000000
5422,110.587630,0.000000,110.587630,0.000000
5422,110.587630,0.000000,110.587630,0.000000
5422,110.587630,0.000000,110.587630,0.000000


==> data/sander/rel-bpi2015-4.csv <==
100,386.030799,385.793764,0.153298,0.083738
122,383.494080,382.918852,0.428803,0.146424
170,380.825463,379.786246,0.842877,0.196341
212,376.646411,374.624290,1.746512,0.275609
234,373.341315,370.485063,2.521984,0.334268
234,373.341315,370.485063,2.521984,0.334268
367,369.273799,365.105677,3.783725,0.384398
383,366.676864,361.779799,4.475898,0.421166
466,363.462124,357.149340,5.847715,0.465070
513,358.206536,349.869452,7.816965,0.520119
513,358.206536,349.869452,7.816965,0.520119
530,354.758030,345.158463,9.044451,0.555116
575,349.683778,338.200695,10.885133,0.597950
575,349.683778,338.200695,10.885133,0.597950
602,344.745217,331.492569,12.614897,0.637752
602,344.745217,331.492569,12.614897,0.637752
630,339.055152,323.697291,14.674760,0.683101
630,339.055152,323.697291,14.674760,0.683101
731,315.850545,292.218221,22.798189,0.834135
731,315.850545,292.218221,22.798189,0.834135
731,315.850545,292.218221,22.798189,0.834135
731,315.850545,292.218221,22.798189,0.834135
731,315.850545,292.218221,22.798189,0.834135
731,315.850545,292.218221,22.798189,0.834135
731,315.850545,292.218221,22.798189,0.834135
731,315.850545,292.218221,22.798189,0.834135
742,314.092916,289.721799,23.528714,0.842403
769,310.676972,284.946386,24.872355,0.858231
791,308.507003,281.910416,25.727094,0.869493
814,305.223256,277.376592,26.959533,0.887131
846,300.498346,270.893949,28.696903,0.907493
846,300.498346,270.893949,28.696903,0.907493
965,290.958229,257.348849,32.665974,0.943406
965,290.958229,257.348849,32.665974,0.943406
965,290.958229,257.348849,32.665974,0.943406
965,290.958229,257.348849,32.665974,0.943406
1149,275.584129,235.694405,38.908831,0.980892
1149,275.584129,235.694405,38.908831,0.980892
1149,275.584129,235.694405,38.908831,0.980892
1149,275.584129,235.694405,38.908831,0.980892
1149,275.584129,235.694405,38.908831,0.980892
1613,239.858541,185.025101,53.841183,0.992257
1613,239.858541,185.025101,53.841183,0.992257
1613,239.858541,185.025101,53.841183,0.992257
1613,239.858541,185.025101,53.841183,0.992257
1613,239.858541,185.025101,53.841183,0.992257
1613,239.858541,185.025101,53.841183,0.992257
1613,239.858541,185.025101,53.841183,0.992257
1613,239.858541,185.025101,53.841183,0.992257
1613,239.858541,185.025101,53.841183,0.992257
1613,239.858541,185.025101,53.841183,0.992257
1613,239.858541,185.025101,53.841183,0.992257
1613,239.858541,185.025101,53.841183,0.992257
1613,239.858541,185.025101,53.841183,0.992257
1613,239.858541,185.025101,53.841183,0.992257
4022,117.819401,0.000000,117.819401,0.000000
4022,117.819401,0.000000,117.819401,0.000000
4022,117.819401,0.000000,117.819401,0.000000
4022,117.819401,0.000000,117.819401,0.000000
4022,117.819401,0.000000,117.819401,0.000000
4022,117.819401,0.000000,117.819401,0.000000
4022,117.819401,0.000000,117.819401,0.000000
4022,117.819401,0.000000,117.819401,0.000000
4022,117.819401,0.000000,117.819401,0.000000
4022,117.819401,0.000000,117.819401,0.000000
4022,117.819401,0.000000,117.819401,0.000000
4022,117.819401,0.000000,117.819401,0.000000
4022,117.819401,0.000000,117.819401,0.000000
4022,117.819401,0.000000,117.819401,0.000000
4022,117.819401,0.000000,117.819401,0.000000
4022,117.819401,0.000000,117.819401,0.000000
4022,117.819401,0.000000,117.819401,0.000000
4022,117.819401,0.000000,117.819401,0.000000
4022,117.819401,0.000000,117.819401,0.000000
4022,117.819401,0.000000,117.819401,0.000000
4022,117.819401,0.000000,117.819401,0.000000
4022,117.819401,0.000000,117.819401,0.000000
4022,117.819401,0.000000,117.819401,0.000000
4022,117.819401,0.000000,117.819401,0.000000
4022,117.819401,0.000000,117.819401,0.000000
4022,117.819401,0.000000,117.819401,0.000000
4022,117.819401,0.000000,117.819401,0.000000
4022,117.819401,0.000000,117.819401,0.000000
4022,117.819401,0.000000,117.819401,0.000000
4022,117.819401,0.000000,117.819401,0.000000
4022,117.819401,0.000000,117.819401,0.000000
4022,117.819401,0.000000,117.819401,0.000000
4022,117.819401,0.000000,117.819401,0.000000
4022,117.819401,0.000000,117.819401,0.000000
4022,117.819401,0.000000,117.819401,0.000000
4022,117.819401,0.000000,117.819401,0.000000
4022,117.819401,0.000000,117.819401,0.000000
4022,117.819401,0.000000,117.819401,0.000000
4022,117.819401,0.000000,117.819401,0.000000
4022,117.819401,0.000000,117.819401,0.000000
4022,117.819401,0.000000,117.819401,0.000000
4022,117.819401,0.000000,117.819401,0.000000
4022,117.819401,0.000000,117.819401,0.000000
4022,117.819401,0.000000,117.819401,0.000000
4022,117.819401,0.000000,117.819401,0.000000


==> data/sander/rel-bpi2015-5.csv <==
131,444.040970,443.627463,0.319025,0.094482
165,438.619040,437.402785,1.033626,0.182629
167,437.722869,436.375266,1.151824,0.195778
178,433.583233,431.587625,1.742475,0.253134
223,430.545683,427.537116,2.710525,0.298042
230,427.897005,424.201404,3.362550,0.333051
243,423.082374,418.185207,4.505685,0.391482
277,420.008055,414.380410,5.202949,0.424696
289,418.285650,412.258361,5.585186,0.442104
306,411.440857,403.621247,7.304641,0.514968
306,411.440857,403.621247,7.304641,0.514968
311,409.509375,401.208812,7.768027,0.532535
335,401.911065,391.678204,9.634835,0.598026
335,401.911065,391.678204,9.634835,0.598026
392,391.836823,378.774654,12.384140,0.678029
392,391.836823,378.774654,12.384140,0.678029
392,391.836823,378.774654,12.384140,0.678029
395,391.265859,378.074750,12.509293,0.681815
482,387.982145,373.629615,13.650407,0.702122
503,384.886918,369.534432,14.629176,0.723310
540,381.093955,364.501080,15.846070,0.746806
571,377.258969,359.482619,17.007311,0.769038
654,372.217859,352.491025,18.929557,0.797277
654,372.217859,352.491025,18.929557,0.797277
810,363.542183,339.647041,23.051353,0.843789
810,363.542183,339.647041,23.051353,0.843789
810,363.542183,339.647041,23.051353,0.843789
986,352.230364,322.618525,28.714086,0.897753
986,352.230364,322.618525,28.714086,0.897753
986,352.230364,322.618525,28.714086,0.897753
986,352.230364,322.618525,28.714086,0.897753
1213,331.047462,291.621712,38.464288,0.961462
1213,331.047462,291.621712,38.464288,0.961462
1213,331.047462,291.621712,38.464288,0.961462
1213,331.047462,291.621712,38.464288,0.961462
1213,331.047462,291.621712,38.464288,0.961462
1213,331.047462,291.621712,38.464288,0.961462
1213,331.047462,291.621712,38.464288,0.961462
1770,284.055995,221.772780,61.288196,0.995020
1770,284.055995,221.772780,61.288196,0.995020
1770,284.055995,221.772780,61.288196,0.995020
1770,284.055995,221.772780,61.288196,0.995020
1770,284.055995,221.772780,61.288196,0.995020
1770,284.055995,221.772780,61.288196,0.995020
1770,284.055995,221.772780,61.288196,0.995020
1770,284.055995,221.772780,61.288196,0.995020
1770,284.055995,221.772780,61.288196,0.995020
1770,284.055995,221.772780,61.288196,0.995020
1770,284.055995,221.772780,61.288196,0.995020
1770,284.055995,221.772780,61.288196,0.995020
1770,284.055995,221.772780,61.288196,0.995020
1770,284.055995,221.772780,61.288196,0.995020
1770,284.055995,221.772780,61.288196,0.995020
1770,284.055995,221.772780,61.288196,0.995020
5366,144.784082,0.000000,144.784082,0.000000
5366,144.784082,0.000000,144.784082,0.000000
5366,144.784082,0.000000,144.784082,0.000000
5366,144.784082,0.000000,144.784082,0.000000
5366,144.784082,0.000000,144.784082,0.000000
5366,144.784082,0.000000,144.784082,0.000000
5366,144.784082,0.000000,144.784082,0.000000
5366,144.784082,0.000000,144.784082,0.000000
5366,144.784082,0.000000,144.784082,0.000000
5366,144.784082,0.000000,144.784082,0.000000
5366,144.784082,0.000000,144.784082,0.000000
5366,144.784082,0.000000,144.784082,0.000000
5366,144.784082,0.000000,144.784082,0.000000
5366,144.784082,0.000000,144.784082,0.000000
5366,144.784082,0.000000,144.784082,0.000000
5366,144.784082,0.000000,144.784082,0.000000
5366,144.784082,0.000000,144.784082,0.000000
5366,144.784082,0.000000,144.784082,0.000000
5366,144.784082,0.000000,144.784082,0.000000
5366,144.784082,0.000000,144.784082,0.000000
5366,144.784082,0.000000,144.784082,0.000000
5366,144.784082,0.000000,144.784082,0.000000
5366,144.784082,0.000000,144.784082,0.000000
5366,144.784082,0.000000,144.784082,0.000000
5366,144.784082,0.000000,144.784082,0.000000
5366,144.784082,0.000000,144.784082,0.000000
5366,144.784082,0.000000,144.784082,0.000000
5366,144.784082,0.000000,144.784082,0.000000
5366,144.784082,0.000000,144.784082,0.000000
5366,144.784082,0.000000,144.784082,0.000000
5366,144.784082,0.000000,144.784082,0.000000
5366,144.784082,0.000000,144.784082,0.000000
5366,144.784082,0.000000,144.784082,0.000000
5366,144.784082,0.000000,144.784082,0.000000
5366,144.784082,0.000000,144.784082,0.000000
5366,144.784082,0.000000,144.784082,0.000000
5366,144.784082,0.000000,144.784082,0.000000
5366,144.784082,0.000000,144.784082,0.000000
5366,144.784082,0.000000,144.784082,0.000000
5366,144.784082,0.000000,144.784082,0.000000
5366,144.784082,0.000000,144.784082,0.000000
5366,144.784082,0.000000,144.784082,0.000000
5366,144.784082,0.000000,144.784082,0.000000
5366,144.784082,0.000000,144.784082,0.000000
5366,144.784082,0.000000,144.784082,0.000000
5366,144.784082,0.000000,144.784082,0.000000


==> data/sander/rel-bpi2018-c.csv <==
9,6.180374,5.333272,0.000000,0.847101
9,6.180374,5.333272,0.000000,0.847101
9,6.180374,5.333272,0.000000,0.847101
9,6.180374,5.333272,0.000000,0.847101
9,6.180374,5.333272,0.000000,0.847101
9,6.180374,5.333272,0.000000,0.847101
9,6.180374,5.333272,0.000000,0.847101
9,6.180374,5.333272,0.000000,0.847101
9,6.180374,5.333272,0.000000,0.847101
9,6.180374,5.333272,0.000000,0.847101
9,6.180374,5.333272,0.000000,0.847101
9,6.180374,5.333272,0.000000,0.847101
9,6.180374,5.333272,0.000000,0.847101
9,6.180374,5.333272,0.000000,0.847101
9,6.180374,5.333272,0.000000,0.847101
9,6.180374,5.333272,0.000000,0.847101
9,6.180374,5.333272,0.000000,0.847101
9,6.180374,5.333272,0.000000,0.847101
9,6.180374,5.333272,0.000000,0.847101
9,6.180374,5.333272,0.000000,0.847101
9,6.180374,5.333272,0.000000,0.847101
9,6.180374,5.333272,0.000000,0.847101
9,6.180374,5.333272,0.000000,0.847101
9,6.180374,5.333272,0.000000,0.847101
9,6.180374,5.333272,0.000000,0.847101
9,6.180374,5.333272,0.000000,0.847101
9,6.180374,5.333272,0.000000,0.847101
9,6.180374,5.333272,0.000000,0.847101
9,6.180374,5.333272,0.000000,0.847101
9,6.180374,5.333272,0.000000,0.847101
9,6.180374,5.333272,0.000000,0.847101
9,6.180374,5.333272,0.000000,0.847101
9,6.180374,5.333272,0.000000,0.847101
9,6.180374,5.333272,0.000000,0.847101
9,6.180374,5.333272,0.000000,0.847101
9,6.180374,5.333272,0.000000,0.847101
9,6.180374,5.333272,0.000000,0.847101
9,6.180374,5.333272,0.000000,0.847101
9,6.180374,5.333272,0.000000,0.847101
9,6.180374,5.333272,0.000000,0.847101
9,6.180374,5.333272,0.000000,0.847101
9,6.180374,5.333272,0.000000,0.847101
9,6.180374,5.333272,0.000000,0.847101
9,6.180374,5.333272,0.000000,0.847101
9,6.180374,5.333272,0.000000,0.847101
9,6.180374,5.333272,0.000000,0.847101
9,6.180374,5.333272,0.000000,0.847101
9,6.180374,5.333272,0.000000,0.847101
9,6.180374,5.333272,0.000000,0.847101
9,6.180374,5.333272,0.000000,0.847101
9,6.180374,5.333272,0.000000,0.847101
9,6.180374,5.333272,0.000000,0.847101
9,6.180374,5.333272,0.000000,0.847101
9,6.180374,5.333272,0.000000,0.847101
9,6.180374,5.333272,0.000000,0.847101
9,6.180374,5.333272,0.000000,0.847101
9,6.180374,5.333272,0.000000,0.847101
9,6.180374,5.333272,0.000000,0.847101
9,6.180374,5.333272,0.000000,0.847101
9,6.180374,5.333272,0.000000,0.847101
9,6.180374,5.333272,0.000000,0.847101
9,6.180374,5.333272,0.000000,0.847101
9,6.180374,5.333272,0.000000,0.847101
9,6.180374,5.333272,0.000000,0.847101
9,6.180374,5.333272,0.000000,0.847101
9,6.180374,5.333272,0.000000,0.847101
9,6.180374,5.333272,0.000000,0.847101
9,6.180374,5.333272,0.000000,0.847101
9,6.180374,5.333272,0.000000,0.847101
9,6.180374,5.333272,0.000000,0.847101
9,6.180374,5.333272,0.000000,0.847101
9,6.180374,5.333272,0.000000,0.847101
13,1.233922,0.321174,0.780135,0.132613
13,1.233922,0.321174,0.780135,0.132613
13,1.233922,0.321174,0.780135,0.132613
13,1.233922,0.321174,0.780135,0.132613
13,1.233922,0.321174,0.780135,0.132613
13,1.233922,0.321174,0.780135,0.132613
13,1.233922,0.321174,0.780135,0.132613
13,1.233922,0.321174,0.780135,0.132613
13,1.233922,0.321174,0.780135,0.132613
13,1.233922,0.321174,0.780135,0.132613
13,1.233922,0.321174,0.780135,0.132613
13,1.233922,0.321174,0.780135,0.132613
13,1.233922,0.321174,0.780135,0.132613
13,1.233922,0.321174,0.780135,0.132613
13,1.233922,0.321174,0.780135,0.132613
13,1.233922,0.321174,0.780135,0.132613
13,1.233922,0.321174,0.780135,0.132613
13,1.233922,0.321174,0.780135,0.132613
13,1.233922,0.321174,0.780135,0.132613
13,1.233922,0.321174,0.780135,0.132613
13,1.233922,0.321174,0.780135,0.132613
13,1.233922,0.321174,0.780135,0.132613
13,1.233922,0.321174,0.780135,0.132613
13,1.233922,0.321174,0.780135,0.132613
13,1.233922,0.321174,0.780135,0.132613
13,1.233922,0.321174,0.780135,0.132613
16,1.029543,0.116075,0.869812,0.043657
26,0.913629,0.000000,0.913629,0.000000


==> data/sander/rel-bpi2018-d.csv <==
5,3.348861,2.670614,0.000000,0.678247
5,3.348861,2.670614,0.000000,0.678247
5,3.348861,2.670614,0.000000,0.678247
5,3.348861,2.670614,0.000000,0.678247
5,3.348861,2.670614,0.000000,0.678247
5,3.348861,2.670614,0.000000,0.678247
5,3.348861,2.670614,0.000000,0.678247
5,3.348861,2.670614,0.000000,0.678247
5,3.348861,2.670614,0.000000,0.678247
5,3.348861,2.670614,0.000000,0.678247
5,3.348861,2.670614,0.000000,0.678247
5,3.348861,2.670614,0.000000,0.678247
5,3.348861,2.670614,0.000000,0.678247
5,3.348861,2.670614,0.000000,0.678247
5,3.348861,2.670614,0.000000,0.678247
5,3.348861,2.670614,0.000000,0.678247
5,3.348861,2.670614,0.000000,0.678247
5,3.348861,2.670614,0.000000,0.678247
5,3.348861,2.670614,0.000000,0.678247
5,3.348861,2.670614,0.000000,0.678247
5,3.348861,2.670614,0.000000,0.678247
5,3.348861,2.670614,0.000000,0.678247
5,3.348861,2.670614,0.000000,0.678247
5,3.348861,2.670614,0.000000,0.678247
5,3.348861,2.670614,0.000000,0.678247
5,3.348861,2.670614,0.000000,0.678247
5,3.348861,2.670614,0.000000,0.678247
5,3.348861,2.670614,0.000000,0.678247
5,3.348861,2.670614,0.000000,0.678247
5,3.348861,2.670614,0.000000,0.678247
5,3.348861,2.670614,0.000000,0.678247
5,3.348861,2.670614,0.000000,0.678247
5,3.348861,2.670614,0.000000,0.678247
5,3.348861,2.670614,0.000000,0.678247
5,3.348861,2.670614,0.000000,0.678247
5,3.348861,2.670614,0.000000,0.678247
5,3.348861,2.670614,0.000000,0.678247
5,3.348861,2.670614,0.000000,0.678247
5,3.348861,2.670614,0.000000,0.678247
5,3.348861,2.670614,0.000000,0.678247
5,3.348861,2.670614,0.000000,0.678247
5,3.348861,2.670614,0.000000,0.678247
5,3.348861,2.670614,0.000000,0.678247
5,3.348861,2.670614,0.000000,0.678247
5,3.348861,2.670614,0.000000,0.678247
5,3.348861,2.670614,0.000000,0.678247
5,3.348861,2.670614,0.000000,0.678247
5,3.348861,2.670614,0.000000,0.678247
5,3.348861,2.670614,0.000000,0.678247
5,3.348861,2.670614,0.000000,0.678247
5,3.348861,2.670614,0.000000,0.678247
5,3.348861,2.670614,0.000000,0.678247
5,3.348861,2.670614,0.000000,0.678247
5,3.348861,2.670614,0.000000,0.678247
5,3.348861,2.670614,0.000000,0.678247
5,3.348861,2.670614,0.000000,0.678247
5,3.348861,2.670614,0.000000,0.678247
5,3.348861,2.670614,0.000000,0.678247
5,3.348861,2.670614,0.000000,0.678247
5,3.348861,2.670614,0.000000,0.678247
5,3.348861,2.670614,0.000000,0.678247
5,3.348861,2.670614,0.000000,0.678247
5,3.348861,2.670614,0.000000,0.678247
5,3.348861,2.670614,0.000000,0.678247
5,3.348861,2.670614,0.000000,0.678247
5,3.348861,2.670614,0.000000,0.678247
5,3.348861,2.670614,0.000000,0.678247
5,3.348861,2.670614,0.000000,0.678247
5,3.348861,2.670614,0.000000,0.678247
5,3.348861,2.670614,0.000000,0.678247
5,3.348861,2.670614,0.000000,0.678247
5,3.348861,2.670614,0.000000,0.678247
5,3.348861,2.670614,0.000000,0.678247
5,3.348861,2.670614,0.000000,0.678247
5,3.348861,2.670614,0.000000,0.678247
5,3.348861,2.670614,0.000000,0.678247
5,3.348861,2.670614,0.000000,0.678247
5,3.348861,2.670614,0.000000,0.678247
5,3.348861,2.670614,0.000000,0.678247
5,3.348861,2.670614,0.000000,0.678247
5,3.348861,2.670614,0.000000,0.678247
5,3.348861,2.670614,0.000000,0.678247
10,2.508763,1.763736,0.281105,0.463922
10,2.508763,1.763736,0.281105,0.463922
10,2.508763,1.763736,0.281105,0.463922
10,2.508763,1.763736,0.281105,0.463922
10,2.508763,1.763736,0.281105,0.463922
10,2.508763,1.763736,0.281105,0.463922
10,2.508763,1.763736,0.281105,0.463922
10,2.508763,1.763736,0.281105,0.463922
11,2.262871,1.430652,0.437633,0.394586
11,2.262871,1.430652,0.437633,0.394586
12,1.715601,0.805305,0.633673,0.276624
12,1.715601,0.805305,0.633673,0.276624
12,1.715601,0.805305,0.633673,0.276624
13,1.377992,0.457176,0.768762,0.152054
13,1.377992,0.457176,0.768762,0.152054
14,1.210767,0.230457,0.882767,0.097544
15,1.144774,0.140574,0.949976,0.054224
32,1.040181,0.000000,1.040181,0.000000


==> data/sander/rel-bpi2018-e.csv <==
17,55.721400,52.228857,2.496001,0.996543
17,55.721400,52.228857,2.496001,0.996543
17,55.721400,52.228857,2.496001,0.996543
17,55.721400,52.228857,2.496001,0.996543
17,55.721400,52.228857,2.496001,0.996543
17,55.721400,52.228857,2.496001,0.996543
17,55.721400,52.228857,2.496001,0.996543
17,55.721400,52.228857,2.496001,0.996543
17,55.721400,52.228857,2.496001,0.996543
17,55.721400,52.228857,2.496001,0.996543
17,55.721400,52.228857,2.496001,0.996543
17,55.721400,52.228857,2.496001,0.996543
17,55.721400,52.228857,2.496001,0.996543
17,55.721400,52.228857,2.496001,0.996543
17,55.721400,52.228857,2.496001,0.996543
17,55.721400,52.228857,2.496001,0.996543
17,55.721400,52.228857,2.496001,0.996543
17,55.721400,52.228857,2.496001,0.996543
17,55.721400,52.228857,2.496001,0.996543
17,55.721400,52.228857,2.496001,0.996543
17,55.721400,52.228857,2.496001,0.996543
17,55.721400,52.228857,2.496001,0.996543
17,55.721400,52.228857,2.496001,0.996543
17,55.721400,52.228857,2.496001,0.996543
17,55.721400,52.228857,2.496001,0.996543
17,55.721400,52.228857,2.496001,0.996543
17,55.721400,52.228857,2.496001,0.996543
17,55.721400,52.228857,2.496001,0.996543
17,55.721400,52.228857,2.496001,0.996543
17,55.721400,52.228857,2.496001,0.996543
17,55.721400,52.228857,2.496001,0.996543
17,55.721400,52.228857,2.496001,0.996543
17,55.721400,52.228857,2.496001,0.996543
17,55.721400,52.228857,2.496001,0.996543
17,55.721400,52.228857,2.496001,0.996543
17,55.721400,52.228857,2.496001,0.996543
17,55.721400,52.228857,2.496001,0.996543
17,55.721400,52.228857,2.496001,0.996543
17,55.721400,52.228857,2.496001,0.996543
17,55.721400,52.228857,2.496001,0.996543
17,55.721400,52.228857,2.496001,0.996543
17,55.721400,52.228857,2.496001,0.996543
17,55.721400,52.228857,2.496001,0.996543
17,55.721400,52.228857,2.496001,0.996543
17,55.721400,52.228857,2.496001,0.996543
17,55.721400,52.228857,2.496001,0.996543
18,45.062145,39.367080,4.760063,0.935001
18,45.062145,39.367080,4.760063,0.935001
18,45.062145,39.367080,4.760063,0.935001
18,45.062145,39.367080,4.760063,0.935001
18,45.062145,39.367080,4.760063,0.935001
18,45.062145,39.367080,4.760063,0.935001
18,45.062145,39.367080,4.760063,0.935001
18,45.062145,39.367080,4.760063,0.935001
18,45.062145,39.367080,4.760063,0.935001
18,45.062145,39.367080,4.760063,0.935001
18,45.062145,39.367080,4.760063,0.935001
18,45.062145,39.367080,4.760063,0.935001
18,45.062145,39.367080,4.760063,0.935001
18,45.062145,39.367080,4.760063,0.935001
18,45.062145,39.367080,4.760063,0.935001
18,45.062145,39.367080,4.760063,0.935001
18,45.062145,39.367080,4.760063,0.935001
18,45.062145,39.367080,4.760063,0.935001
21,39.654245,32.731400,6.075813,0.847032
21,39.654245,32.731400,6.075813,0.847032
21,39.654245,32.731400,6.075813,0.847032
21,39.654245,32.731400,6.075813,0.847032
21,39.654245,32.731400,6.075813,0.847032
21,39.654245,32.731400,6.075813,0.847032
21,39.654245,32.731400,6.075813,0.847032
21,39.654245,32.731400,6.075813,0.847032
25,39.317822,32.263385,6.217828,0.836609
26,37.768337,30.309869,6.646672,0.811797
29,35.145396,27.013040,7.371854,0.760502
29,35.145396,27.013040,7.371854,0.760502
29,35.145396,27.013040,7.371854,0.760502
30,33.219295,24.584601,7.926473,0.708222
30,33.219295,24.584601,7.926473,0.708222
30,33.219295,24.584601,7.926473,0.708222
31,31.144446,22.084491,8.406042,0.653913
31,31.144446,22.084491,8.406042,0.653913
31,31.144446,22.084491,8.406042,0.653913
32,29.611807,20.253016,8.746170,0.612621
33,28.826335,19.232939,9.006999,0.586397
34,27.902121,18.042178,9.298350,0.561593
37,27.032032,16.955036,9.543729,0.533266
38,26.433353,16.125792,9.797957,0.509604
39,25.684167,15.058223,10.142777,0.483167
40,24.568238,13.565813,10.552408,0.450016
42,24.053805,12.827524,10.798489,0.427793
44,23.238716,11.609994,11.233695,0.395027
58,22.413037,10.210843,11.842957,0.359236
64,21.609643,8.932005,12.357152,0.320486
67,20.952887,7.921714,12.745611,0.285561
74,19.952741,6.566025,13.148464,0.238252
82,18.987321,4.911854,13.881667,0.193800
93,18.043837,3.269197,14.634748,0.139892
112,17.108876,1.658776,15.371311,0.078788
187,16.219489,0.000000,16.219489,0.000000


==> data/sander/rel-bpi2018-gp.csv <==
11,81.042020,80.348697,-0.000000,0.693323
11,81.042020,80.348697,-0.000000,0.693323
11,81.042020,80.348697,-0.000000,0.693323
11,81.042020,80.348697,-0.000000,0.693323
11,81.042020,80.348697,-0.000000,0.693323
11,81.042020,80.348697,-0.000000,0.693323
11,81.042020,80.348697,-0.000000,0.693323
11,81.042020,80.348697,-0.000000,0.693323
11,81.042020,80.348697,-0.000000,0.693323
11,81.042020,80.348697,-0.000000,0.693323
11,81.042020,80.348697,-0.000000,0.693323
11,81.042020,80.348697,-0.000000,0.693323
11,81.042020,80.348697,-0.000000,0.693323
11,81.042020,80.348697,-0.000000,0.693323
11,81.042020,80.348697,-0.000000,0.693323
11,81.042020,80.348697,-0.000000,0.693323
11,81.042020,80.348697,-0.000000,0.693323
11,81.042020,80.348697,-0.000000,0.693323
21,67.811294,63.165571,3.703677,0.942046
21,67.811294,63.165571,3.703677,0.942046
21,67.811294,63.165571,3.703677,0.942046
21,67.811294,63.165571,3.703677,0.942046
21,67.811294,63.165571,3.703677,0.942046
21,67.811294,63.165571,3.703677,0.942046
21,67.811294,63.165571,3.703677,0.942046
21,67.811294,63.165571,3.703677,0.942046
21,67.811294,63.165571,3.703677,0.942046
21,67.811294,63.165571,3.703677,0.942046
21,67.811294,63.165571,3.703677,0.942046
21,67.811294,63.165571,3.703677,0.942046
21,67.811294,63.165571,3.703677,0.942046
21,67.811294,63.165571,3.703677,0.942046
21,67.811294,63.165571,3.703677,0.942046
21,67.811294,63.165571,3.703677,0.942046
21,67.811294,63.165571,3.703677,0.942046
22,65.596204,60.270771,4.365337,0.960095
22,65.596204,60.270771,4.365337,0.960095
22,65.596204,60.270771,4.365337,0.960095
25,61.924556,55.102049,5.843108,0.979400
25,61.924556,55.102049,5.843108,0.979400
25,61.924556,55.102049,5.843108,0.979400
27,61.365483,53.911495,6.459801,0.994186
27,61.365483,53.911495,6.459801,0.994186
27,61.365483,53.911495,6.459801,0.994186
27,61.365483,53.911495,6.459801,0.994186
30,60.031175,51.875852,7.155569,0.999754
30,60.031175,51.875852,7.155569,0.999754
30,60.031175,51.875852,7.155569,0.999754
30,60.031175,51.875852,7.155569,0.999754
31,58.614074,49.782960,7.832615,0.998500
31,58.614074,49.782960,7.832615,0.998500
31,58.614074,49.782960,7.832615,0.998500
32,57.919852,48.676662,8.246956,0.996233
33,57.330612,47.498487,8.841624,0.990501
33,57.330612,47.498487,8.841624,0.990501
34,56.889349,46.708958,9.194110,0.986282
37,55.014959,43.822739,10.222647,0.969574
37,55.014959,43.822739,10.222647,0.969574
37,55.014959,43.822739,10.222647,0.969574
37,55.014959,43.822739,10.222647,0.969574
38,54.351184,42.380262,11.020935,0.949987
38,54.351184,42.380262,11.020935,0.949987
38,54.351184,42.380262,11.020935,0.949987
39,52.539346,39.057009,12.568591,0.913745
39,52.539346,39.057009,12.568591,0.913745
39,52.539346,39.057009,12.568591,0.913745
39,52.539346,39.057009,12.568591,0.913745
40,51.459808,37.055546,13.531840,0.872421
40,51.459808,37.055546,13.531840,0.872421
40,51.459808,37.055546,13.531840,0.872421
41,51.130041,36.365886,13.899834,0.864320
42,48.558259,32.419366,15.322247,0.816647
42,48.558259,32.419366,15.322247,0.816647
42,48.558259,32.419366,15.322247,0.816647
43,46.774642,29.736823,16.255191,0.782627
43,46.774642,29.736823,16.255191,0.782627
44,44.869407,26.817408,17.312454,0.739545
44,44.869407,26.817408,17.312454,0.739545
44,44.869407,26.817408,17.312454,0.739545
45,43.907581,24.528716,18.668003,0.710863
46,42.922876,22.914070,19.340431,0.668375
46,42.922876,22.914070,19.340431,0.668375
47,41.589518,20.720746,20.241710,0.627062
47,41.589518,20.720746,20.241710,0.627062
48,40.376663,18.915083,20.876285,0.585296
49,39.014632,16.643832,21.833487,0.537313
49,39.014632,16.643832,21.833487,0.537313
50,38.074356,15.090796,22.477806,0.505754
51,36.576749,12.584220,23.543583,0.448945
51,36.576749,12.584220,23.543583,0.448945
54,36.017919,11.450776,24.165294,0.401849
54,36.017919,11.450776,24.165294,0.401849
55,35.141050,9.757360,25.017783,0.365907
56,34.252237,8.134978,25.797449,0.319811
57,33.417678,6.746656,26.388725,0.282297
59,32.552627,5.011464,27.307514,0.233648
62,32.049420,4.019664,27.842625,0.187131
66,31.433661,2.810263,28.488222,0.135177
79,30.619119,1.234017,29.311838,0.073263
153,29.981905,0.000000,29.981905,0.000000


==> data/sander/rel-bpi2018-i.csv <==
23,126.276478,122.284047,3.444595,0.547836
23,126.276478,122.284047,3.444595,0.547836
23,126.276478,122.284047,3.444595,0.547836
23,126.276478,122.284047,3.444595,0.547836
23,126.276478,122.284047,3.444595,0.547836
23,126.276478,122.284047,3.444595,0.547836
23,126.276478,122.284047,3.444595,0.547836
23,126.276478,122.284047,3.444595,0.547836
23,126.276478,122.284047,3.444595,0.547836
23,126.276478,122.284047,3.444595,0.547836
23,126.276478,122.284047,3.444595,0.547836
23,126.276478,122.284047,3.444595,0.547836
26,105.095758,97.793984,6.582407,0.719368
26,105.095758,97.793984,6.582407,0.719368
26,105.095758,97.793984,6.582407,0.719368
26,105.095758,97.793984,6.582407,0.719368
26,105.095758,97.793984,6.582407,0.719368
26,105.095758,97.793984,6.582407,0.719368
26,105.095758,97.793984,6.582407,0.719368
27,104.701930,97.314859,6.662960,0.724110
36,99.417366,89.472379,9.101944,0.843043
36,99.417366,89.472379,9.101944,0.843043
36,99.417366,89.472379,9.101944,0.843043
36,99.417366,89.472379,9.101944,0.843043
36,99.417366,89.472379,9.101944,0.843043
36,99.417366,89.472379,9.101944,0.843043
36,99.417366,89.472379,9.101944,0.843043
39,97.061346,85.637192,10.534451,0.889703
39,97.061346,85.637192,10.534451,0.889703
39,97.061346,85.637192,10.534451,0.889703
40,93.939328,81.822425,11.213356,0.903547
41,92.648741,79.511395,12.210604,0.926742
41,92.648741,79.511395,12.210604,0.926742
41,92.648741,79.511395,12.210604,0.926742
42,92.260132,78.758797,12.567064,0.934271
43,91.253139,76.659982,13.643676,0.949482
44,87.895061,70.273838,16.639155,0.982068
44,87.895061,70.273838,16.639155,0.982068
44,87.895061,70.273838,16.639155,0.982068
44,87.895061,70.273838,16.639155,0.982068
44,87.895061,70.273838,16.639155,0.982068
44,87.895061,70.273838,16.639155,0.982068
47,76.932213,52.662170,23.275974,0.994069
47,76.932213,52.662170,23.275974,0.994069
47,76.932213,52.662170,23.275974,0.994069
47,76.932213,52.662170,23.275974,0.994069
47,76.932213,52.662170,23.275974,0.994069
47,76.932213,52.662170,23.275974,0.994069
47,76.932213,52.662170,23.275974,0.994069
47,76.932213,52.662170,23.275974,0.994069
47,76.932213,52.662170,23.275974,0.994069
47,76.932213,52.662170,23.275974,0.994069
47,76.932213,52.662170,23.275974,0.994069
47,76.932213,52.662170,23.275974,0.994069
48,70.625169,41.448314,28.256628,0.920228
48,70.625169,41.448314,28.256628,0.920228
48,70.625169,41.448314,28.256628,0.920228
48,70.625169,41.448314,28.256628,0.920228
48,70.625169,41.448314,28.256628,0.920228
48,70.625169,41.448314,28.256628,0.920228
48,70.625169,41.448314,28.256628,0.920228
48,70.625169,41.448314,28.256628,0.920228
48,70.625169,41.448314,28.256628,0.920228
48,70.625169,41.448314,28.256628,0.920228
48,70.625169,41.448314,28.256628,0.920228
48,70.625169,41.448314,28.256628,0.920228
49,67.886095,37.198906,29.895316,0.791873
49,67.886095,37.198906,29.895316,0.791873
49,67.886095,37.198906,29.895316,0.791873
49,67.886095,37.198906,29.895316,0.791873
49,67.886095,37.198906,29.895316,0.791873
49,67.886095,37.198906,29.895316,0.791873
49,67.886095,37.198906,29.895316,0.791873
49,67.886095,37.198906,29.895316,0.791873
49,67.886095,37.198906,29.895316,0.791873
49,67.886095,37.198906,29.895316,0.791873
50,58.403845,25.877849,31.828027,0.697969
50,58.403845,25.877849,31.828027,0.697969
50,58.403845,25.877849,31.828027,0.697969
50,58.403845,25.877849,31.828027,0.697969
50,58.403845,25.877849,31.828027,0.697969
51,56.109955,21.166089,34.443593,0.500273
51,56.109955,21.166089,34.443593,0.500273
51,56.109955,21.166089,34.443593,0.500273
51,56.109955,21.166089,34.443593,0.500273
51,56.109955,21.166089,34.443593,0.500273
51,56.109955,21.166089,34.443593,0.500273
51,56.109955,21.166089,34.443593,0.500273
52,54.485141,18.542206,35.536148,0.406788
52,54.485141,18.542206,35.536148,0.406788
52,54.485141,18.542206,35.536148,0.406788
55,50.755546,14.082042,36.321303,0.352201
55,50.755546,14.082042,36.321303,0.352201
56,49.479247,12.178669,37.014375,0.286203
56,49.479247,12.178669,37.014375,0.286203
59,45.876479,7.946764,37.712563,0.217152
60,43.583730,5.212033,38.188913,0.182784
65,42.639179,3.857065,38.647588,0.134526
69,40.502859,1.196718,39.227592,0.078549
92,39.727874,0.000000,39.727874,0.000000


==> data/sander/rel-bpi2018-pa.csv <==
25,95.913521,94.443732,0.818680,0.651108
25,95.913521,94.443732,0.818680,0.651108
25,95.913521,94.443732,0.818680,0.651108
25,95.913521,94.443732,0.818680,0.651108
25,95.913521,94.443732,0.818680,0.651108
25,95.913521,94.443732,0.818680,0.651108
25,95.913521,94.443732,0.818680,0.651108
25,95.913521,94.443732,0.818680,0.651108
25,95.913521,94.443732,0.818680,0.651108
25,95.913521,94.443732,0.818680,0.651108
25,95.913521,94.443732,0.818680,0.651108
25,95.913521,94.443732,0.818680,0.651108
25,95.913521,94.443732,0.818680,0.651108
25,95.913521,94.443732,0.818680,0.651108
25,95.913521,94.443732,0.818680,0.651108
25,95.913521,94.443732,0.818680,0.651108
26,89.776357,87.137309,1.815707,0.823340
26,89.776357,87.137309,1.815707,0.823340
26,89.776357,87.137309,1.815707,0.823340
26,89.776357,87.137309,1.815707,0.823340
26,89.776357,87.137309,1.815707,0.823340
26,89.776357,87.137309,1.815707,0.823340
26,89.776357,87.137309,1.815707,0.823340
26,89.776357,87.137309,1.815707,0.823340
26,89.776357,87.137309,1.815707,0.823340
29,81.713805,77.564133,3.234256,0.915416
29,81.713805,77.564133,3.234256,0.915416
29,81.713805,77.564133,3.234256,0.915416
29,81.713805,77.564133,3.234256,0.915416
29,81.713805,77.564133,3.234256,0.915416
29,81.713805,77.564133,3.234256,0.915416
29,81.713805,77.564133,3.234256,0.915416
29,81.713805,77.564133,3.234256,0.915416
32,63.171081,55.639246,6.532695,0.999139
32,63.171081,55.639246,6.532695,0.999139
32,63.171081,55.639246,6.532695,0.999139
32,63.171081,55.639246,6.532695,0.999139
32,63.171081,55.639246,6.532695,0.999139
32,63.171081,55.639246,6.532695,0.999139
32,63.171081,55.639246,6.532695,0.999139
32,63.171081,55.639246,6.532695,0.999139
32,63.171081,55.639246,6.532695,0.999139
32,63.171081,55.639246,6.532695,0.999139
32,63.171081,55.639246,6.532695,0.999139
32,63.171081,55.639246,6.532695,0.999139
32,63.171081,55.639246,6.532695,0.999139
32,63.171081,55.639246,6.532695,0.999139
32,63.171081,55.639246,6.532695,0.999139
33,47.699739,37.279430,9.562306,0.858003
33,47.699739,37.279430,9.562306,0.858003
33,47.699739,37.279430,9.562306,0.858003
33,47.699739,37.279430,9.562306,0.858003
33,47.699739,37.279430,9.562306,0.858003
33,47.699739,37.279430,9.562306,0.858003
33,47.699739,37.279430,9.562306,0.858003
33,47.699739,37.279430,9.562306,0.858003
33,47.699739,37.279430,9.562306,0.858003
33,47.699739,37.279430,9.562306,0.858003
33,47.699739,37.279430,9.562306,0.858003
33,47.699739,37.279430,9.562306,0.858003
33,47.699739,37.279430,9.562306,0.858003
33,47.699739,37.279430,9.562306,0.858003
33,47.699739,37.279430,9.562306,0.858003
33,47.699739,37.279430,9.562306,0.858003
33,47.699739,37.279430,9.562306,0.858003
33,47.699739,37.279430,9.562306,0.858003
33,47.699739,37.279430,9.562306,0.858003
33,47.699739,37.279430,9.562306,0.858003
33,47.699739,37.279430,9.562306,0.858003
33,47.699739,37.279430,9.562306,0.858003
33,47.699739,37.279430,9.562306,0.858003
36,39.803625,26.893534,12.199762,0.710330
36,39.803625,26.893534,12.199762,0.710330
36,39.803625,26.893534,12.199762,0.710330
36,39.803625,26.893534,12.199762,0.710330
36,39.803625,26.893534,12.199762,0.710330
36,39.803625,26.893534,12.199762,0.710330
36,39.803625,26.893534,12.199762,0.710330
36,39.803625,26.893534,12.199762,0.710330
36,39.803625,26.893534,12.199762,0.710330
37,35.511431,21.879729,13.017103,0.614598
37,35.511431,21.879729,13.017103,0.614598
37,35.511431,21.879729,13.017103,0.614598
37,35.511431,21.879729,13.017103,0.614598
45,33.684250,19.188542,13.931557,0.564150
45,33.684250,19.188542,13.931557,0.564150
48,32.275343,17.031289,14.738791,0.505264
48,32.275343,17.031289,14.738791,0.505264
50,31.086062,15.313839,15.303075,0.469148
51,30.442255,14.441334,15.555059,0.445862
52,29.470367,13.087048,15.968142,0.415178
54,28.534884,11.712198,16.442664,0.380022
55,27.233579,10.094814,16.798189,0.340575
56,26.378814,8.889568,17.184088,0.305158
58,25.625192,7.862617,17.487974,0.274601
61,24.821578,6.670621,17.911010,0.239947
83,23.791168,4.875789,18.723888,0.191491
104,22.852306,3.296355,19.416332,0.139619
124,21.934536,1.784761,20.069450,0.080325
238,20.962485,0.000000,20.962485,0.000000


==> data/sander/rel-bpi2018-pd.csv <==
10,31.160050,30.060702,0.264925,0.834423
10,31.160050,30.060702,0.264925,0.834423
10,31.160050,30.060702,0.264925,0.834423
10,31.160050,30.060702,0.264925,0.834423
10,31.160050,30.060702,0.264925,0.834423
10,31.160050,30.060702,0.264925,0.834423
10,31.160050,30.060702,0.264925,0.834423
10,31.160050,30.060702,0.264925,0.834423
10,31.160050,30.060702,0.264925,0.834423
10,31.160050,30.060702,0.264925,0.834423
10,31.160050,30.060702,0.264925,0.834423
10,31.160050,30.060702,0.264925,0.834423
10,31.160050,30.060702,0.264925,0.834423
10,31.160050,30.060702,0.264925,0.834423
10,31.160050,30.060702,0.264925,0.834423
10,31.160050,30.060702,0.264925,0.834423
10,31.160050,30.060702,0.264925,0.834423
10,31.160050,30.060702,0.264925,0.834423
10,31.160050,30.060702,0.264925,0.834423
10,31.160050,30.060702,0.264925,0.834423
10,31.160050,30.060702,0.264925,0.834423
10,31.160050,30.060702,0.264925,0.834423
10,31.160050,30.060702,0.264925,0.834423
10,31.160050,30.060702,0.264925,0.834423
10,31.160050,30.060702,0.264925,0.834423
10,31.160050,30.060702,0.264925,0.834423
13,30.006851,28.492113,0.600331,0.914406
13,30.006851,28.492113,0.600331,0.914406
13,30.006851,28.492113,0.600331,0.914406
13,30.006851,28.492113,0.600331,0.914406
13,30.006851,28.492113,0.600331,0.914406
13,30.006851,28.492113,0.600331,0.914406
16,26.569941,23.971868,1.602236,0.995837
16,26.569941,23.971868,1.602236,0.995837
16,26.569941,23.971868,1.602236,0.995837
16,26.569941,23.971868,1.602236,0.995837
16,26.569941,23.971868,1.602236,0.995837
16,26.569941,23.971868,1.602236,0.995837
16,26.569941,23.971868,1.602236,0.995837
16,26.569941,23.971868,1.602236,0.995837
16,26.569941,23.971868,1.602236,0.995837
16,26.569941,23.971868,1.602236,0.995837
16,26.569941,23.971868,1.602236,0.995837
16,26.569941,23.971868,1.602236,0.995837
16,26.569941,23.971868,1.602236,0.995837
16,26.569941,23.971868,1.602236,0.995837
19,24.139525,20.579279,2.566829,0.993417
19,24.139525,20.579279,2.566829,0.993417
19,24.139525,20.579279,2.566829,0.993417
19,24.139525,20.579279,2.566829,0.993417
19,24.139525,20.579279,2.566829,0.993417
19,24.139525,20.579279,2.566829,0.993417
19,24.139525,20.579279,2.566829,0.993417
19,24.139525,20.579279,2.566829,0.993417
20,23.129120,18.989817,3.158039,0.981264
20,23.129120,18.989817,3.158039,0.981264
20,23.129120,18.989817,3.158039,0.981264
20,23.129120,18.989817,3.158039,0.981264
21,19.229198,13.307906,5.064735,0.856557
21,19.229198,13.307906,5.064735,0.856557
21,19.229198,13.307906,5.064735,0.856557
21,19.229198,13.307906,5.064735,0.856557
21,19.229198,13.307906,5.064735,0.856557
21,19.229198,13.307906,5.064735,0.856557
21,19.229198,13.307906,5.064735,0.856557
21,19.229198,13.307906,5.064735,0.856557
21,19.229198,13.307906,5.064735,0.856557
21,19.229198,13.307906,5.064735,0.856557
21,19.229198,13.307906,5.064735,0.856557
21,19.229198,13.307906,5.064735,0.856557
21,19.229198,13.307906,5.064735,0.856557
22,18.194366,11.648551,5.733839,0.811976
22,18.194366,11.648551,5.733839,0.811976
22,18.194366,11.648551,5.733839,0.811976
23,16.940314,9.637625,6.553312,0.749377
23,16.940314,9.637625,6.553312,0.749377
23,16.940314,9.637625,6.553312,0.749377
23,16.940314,9.637625,6.553312,0.749377
24,15.915258,8.115944,7.139674,0.659640
24,15.915258,8.115944,7.139674,0.659640
24,15.915258,8.115944,7.139674,0.659640
24,15.915258,8.115944,7.139674,0.659640
25,14.624601,6.006746,8.064615,0.553240
25,14.624601,6.006746,8.064615,0.553240
25,14.624601,6.006746,8.064615,0.553240
25,14.624601,6.006746,8.064615,0.553240
25,14.624601,6.006746,8.064615,0.553240
26,13.926576,4.846019,8.611777,0.468781
26,13.926576,4.846019,8.611777,0.468781
26,13.926576,4.846019,8.611777,0.468781
27,12.840039,2.929376,9.584565,0.326098
27,12.840039,2.929376,9.584565,0.326098
27,12.840039,2.929376,9.584565,0.326098
27,12.840039,2.929376,9.584565,0.326098
28,11.597594,0.996316,10.460218,0.141060
28,11.597594,0.996316,10.460218,0.141060
28,11.597594,0.996316,10.460218,0.141060
28,11.597594,0.996316,10.460218,0.141060
30,11.355285,0.343129,10.949693,0.062464
59,11.128558,0.000000,11.128558,0.000000


==> data/sander/rel-bpi2018-ra.csv <==
7,6.016480,5.137225,0.000000,0.879255
7,6.016480,5.137225,0.000000,0.879255
7,6.016480,5.137225,0.000000,0.879255
7,6.016480,5.137225,0.000000,0.879255
7,6.016480,5.137225,0.000000,0.879255
7,6.016480,5.137225,0.000000,0.879255
7,6.016480,5.137225,0.000000,0.879255
7,6.016480,5.137225,0.000000,0.879255
7,6.016480,5.137225,0.000000,0.879255
7,6.016480,5.137225,0.000000,0.879255
7,6.016480,5.137225,0.000000,0.879255
7,6.016480,5.137225,0.000000,0.879255
7,6.016480,5.137225,0.000000,0.879255
7,6.016480,5.137225,0.000000,0.879255
7,6.016480,5.137225,0.000000,0.879255
7,6.016480,5.137225,0.000000,0.879255
7,6.016480,5.137225,0.000000,0.879255
7,6.016480,5.137225,0.000000,0.879255
7,6.016480,5.137225,0.000000,0.879255
7,6.016480,5.137225,0.000000,0.879255
7,6.016480,5.137225,0.000000,0.879255
7,6.016480,5.137225,0.000000,0.879255
7,6.016480,5.137225,0.000000,0.879255
7,6.016480,5.137225,0.000000,0.879255
7,6.016480,5.137225,0.000000,0.879255
7,6.016480,5.137225,0.000000,0.879255
7,6.016480,5.137225,0.000000,0.879255
7,6.016480,5.137225,0.000000,0.879255
7,6.016480,5.137225,0.000000,0.879255
7,6.016480,5.137225,0.000000,0.879255
7,6.016480,5.137225,0.000000,0.879255
7,6.016480,5.137225,0.000000,0.879255
7,6.016480,5.137225,0.000000,0.879255
7,6.016480,5.137225,0.000000,0.879255
7,6.016480,5.137225,0.000000,0.879255
7,6.016480,5.137225,0.000000,0.879255
7,6.016480,5.137225,0.000000,0.879255
7,6.016480,5.137225,0.000000,0.879255
7,6.016480,5.137225,0.000000,0.879255
7,6.016480,5.137225,0.000000,0.879255
7,6.016480,5.137225,0.000000,0.879255
7,6.016480,5.137225,0.000000,0.879255
7,6.016480,5.137225,0.000000,0.879255
7,6.016480,5.137225,0.000000,0.879255
7,6.016480,5.137225,0.000000,0.879255
7,6.016480,5.137225,0.000000,0.879255
7,6.016480,5.137225,0.000000,0.879255
7,6.016480,5.137225,0.000000,0.879255
7,6.016480,5.137225,0.000000,0.879255
7,6.016480,5.137225,0.000000,0.879255
7,6.016480,5.137225,0.000000,0.879255
7,6.016480,5.137225,0.000000,0.879255
7,6.016480,5.137225,0.000000,0.879255
7,6.016480,5.137225,0.000000,0.879255
7,6.016480,5.137225,0.000000,0.879255
7,6.016480,5.137225,0.000000,0.879255
7,6.016480,5.137225,0.000000,0.879255
7,6.016480,5.137225,0.000000,0.879255
7,6.016480,5.137225,0.000000,0.879255
7,6.016480,5.137225,0.000000,0.879255
7,6.016480,5.137225,0.000000,0.879255
7,6.016480,5.137225,0.000000,0.879255
7,6.016480,5.137225,0.000000,0.879255
7,6.016480,5.137225,0.000000,0.879255
7,6.016480,5.137225,0.000000,0.879255
7,6.016480,5.137225,0.000000,0.879255
7,6.016480,5.137225,0.000000,0.879255
7,6.016480,5.137225,0.000000,0.879255
7,6.016480,5.137225,0.000000,0.879255
7,6.016480,5.137225,0.000000,0.879255
11,2.619788,1.555639,0.726647,0.337502
11,2.619788,1.555639,0.726647,0.337502
11,2.619788,1.555639,0.726647,0.337502
11,2.619788,1.555639,0.726647,0.337502
11,2.619788,1.555639,0.726647,0.337502
11,2.619788,1.555639,0.726647,0.337502
11,2.619788,1.555639,0.726647,0.337502
11,2.619788,1.555639,0.726647,0.337502
11,2.619788,1.555639,0.726647,0.337502
11,2.619788,1.555639,0.726647,0.337502
11,2.619788,1.555639,0.726647,0.337502
11,2.619788,1.555639,0.726647,0.337502
11,2.619788,1.555639,0.726647,0.337502
11,2.619788,1.555639,0.726647,0.337502
11,2.619788,1.555639,0.726647,0.337502
11,2.619788,1.555639,0.726647,0.337502
11,2.619788,1.555639,0.726647,0.337502
11,2.619788,1.555639,0.726647,0.337502
11,2.619788,1.555639,0.726647,0.337502
11,2.619788,1.555639,0.726647,0.337502
11,2.619788,1.555639,0.726647,0.337502
11,2.619788,1.555639,0.726647,0.337502
11,2.619788,1.555639,0.726647,0.337502
14,1.866971,0.669440,0.997114,0.200417
14,1.866971,0.669440,0.997114,0.200417
14,1.866971,0.669440,0.997114,0.200417
15,1.400514,0.147604,1.214058,0.038852
15,1.400514,0.147604,1.214058,0.038852
15,1.400514,0.147604,1.214058,0.038852
28,1.300119,0.000000,1.300119,0.000000


==> data/sander/rel-financial.csv <==
9,93.646928,92.817155,0.000000,0.829773
9,93.646928,92.817155,0.000000,0.829773
9,93.646928,92.817155,0.000000,0.829773
9,93.646928,92.817155,0.000000,0.829773
9,93.646928,92.817155,0.000000,0.829773
9,93.646928,92.817155,0.000000,0.829773
9,93.646928,92.817155,0.000000,0.829773
9,93.646928,92.817155,0.000000,0.829773
9,93.646928,92.817155,0.000000,0.829773
9,93.646928,92.817155,0.000000,0.829773
9,93.646928,92.817155,0.000000,0.829773
9,93.646928,92.817155,0.000000,0.829773
9,93.646928,92.817155,0.000000,0.829773
9,93.646928,92.817155,0.000000,0.829773
9,93.646928,92.817155,0.000000,0.829773
9,93.646928,92.817155,0.000000,0.829773
9,93.646928,92.817155,0.000000,0.829773
9,93.646928,92.817155,0.000000,0.829773
9,93.646928,92.817155,0.000000,0.829773
9,93.646928,92.817155,0.000000,0.829773
9,93.646928,92.817155,0.000000,0.829773
9,93.646928,92.817155,0.000000,0.829773
9,93.646928,92.817155,0.000000,0.829773
9,93.646928,92.817155,0.000000,0.829773
9,93.646928,92.817155,0.000000,0.829773
9,93.646928,92.817155,0.000000,0.829773
12,93.646928,92.817155,0.000000,0.829773
12,93.646928,92.817155,0.000000,0.829773
12,93.646928,92.817155,0.000000,0.829773
12,93.646928,92.817155,0.000000,0.829773
12,93.646928,92.817155,0.000000,0.829773
12,93.646928,92.817155,0.000000,0.829773
12,93.646928,92.817155,0.000000,0.829773
12,93.646928,92.817155,0.000000,0.829773
12,93.646928,92.817155,0.000000,0.829773
12,93.646928,92.817155,0.000000,0.829773
12,93.646928,92.817155,0.000000,0.829773
12,93.646928,92.817155,0.000000,0.829773
12,93.646928,92.817155,0.000000,0.829773
12,93.646928,92.817155,0.000000,0.829773
21,93.673829,92.817155,0.026901,0.829773
21,93.673829,92.817155,0.026901,0.829773
21,93.673829,92.817155,0.026901,0.829773
22,92.263657,90.890347,0.498474,0.874837
22,92.263657,90.890347,0.498474,0.874837
25,90.354300,88.486982,0.951203,0.916116
25,90.354300,88.486982,0.951203,0.916116
25,90.354300,88.486982,0.951203,0.916116
25,90.354300,88.486982,0.951203,0.916116
26,88.247240,86.145005,1.168197,0.934037
26,88.247240,86.145005,1.168197,0.934037
27,88.279504,86.145005,1.200462,0.934037
27,88.279504,86.145005,1.200462,0.934037
28,88.300497,86.145005,1.221455,0.934037
28,88.300497,86.145005,1.221455,0.934037
43,88.306879,86.145005,1.227837,0.934037
50,88.359139,86.145005,1.280096,0.934037
50,88.359139,86.145005,1.280096,0.934037
51,88.393427,86.145005,1.314385,0.934037
53,88.421971,86.145005,1.342929,0.934037
54,88.469793,86.145005,1.390751,0.934037
54,88.469793,86.145005,1.390751,0.934037
55,85.338779,80.273385,4.066546,0.998848
56,85.134139,80.273385,3.861906,0.998848
57,85.170276,80.273385,3.898043,0.998848
59,85.185162,80.273385,3.912929,0.998848
60,85.215012,80.273385,3.942779,0.998848
61,85.244516,80.273385,3.972283,0.998848
64,85.266316,80.273385,3.994083,0.998848
65,85.283860,80.273385,4.011627,0.998848
68,85.290249,80.273385,4.018017,0.998848
82,85.312413,80.273385,4.040180,0.998848
89,85.323580,80.273385,4.051347,0.998848
91,85.349753,80.273385,4.077520,0.998848
92,85.359437,80.273385,4.087205,0.998848
93,85.382303,80.273385,4.110071,0.998848
97,85.419306,80.273385,4.147074,0.998848
100,85.444575,80.273385,4.172343,0.998848
100,85.444575,80.273385,4.172343,0.998848
101,85.467387,80.273385,4.195154,0.998848
103,85.487830,80.273385,4.215597,0.998848
104,85.506545,80.273385,4.234312,0.998848
105,85.515348,80.273385,4.243115,0.998848
107,85.526388,80.273385,4.254155,0.998848
108,85.539826,80.273385,4.267593,0.998848
109,85.545611,80.273385,4.273378,0.998848
110,85.559593,80.273385,4.287361,0.998848
112,85.576297,80.273385,4.304064,0.998848
115,85.586878,80.273385,4.314645,0.998848
117,85.597067,80.273385,4.324834,0.998848
119,85.609038,80.273385,4.336805,0.998848
126,85.624894,80.273385,4.352661,0.998848
130,85.627945,80.269127,4.359979,0.998839
131,85.634637,80.269127,4.366671,0.998839
133,85.647648,80.269127,4.379682,0.998839
136,85.660282,80.269127,4.392316,0.998839
139,85.459836,79.969283,4.492230,0.998322
146,85.474733,79.969283,4.507128,0.998322
153,85.379673,79.742892,4.639183,0.997598
174,75.966462,65.597352,9.416017,0.953094


==> data/sander/rel-sepsis.csv <==
19,62.953586,62.857393,0.000000,0.096193
22,62.750179,62.542074,0.061350,0.146755
32,62.181862,61.638940,0.291965,0.250958
32,62.181862,61.638940,0.291965,0.250958
33,61.880326,61.167908,0.415992,0.296426
36,61.429181,60.545057,0.545440,0.338684
37,60.982769,59.894956,0.706096,0.381717
38,60.288091,58.843894,1.012514,0.431683
39,59.476674,57.602083,1.376112,0.498478
39,59.476674,57.602083,1.376112,0.498478
40,58.450231,55.990455,1.898432,0.561343
40,58.450231,55.990455,1.898432,0.561343
40,58.450231,55.990455,1.898432,0.561343
41,57.086462,53.927260,2.522619,0.636583
41,57.086462,53.927260,2.522619,0.636583
41,57.086462,53.927260,2.522619,0.636583
42,55.784139,51.848493,3.227253,0.708393
42,55.784139,51.848493,3.227253,0.708393
42,55.784139,51.848493,3.227253,0.708393
43,54.953614,50.556076,3.633908,0.763630
43,54.953614,50.556076,3.633908,0.763630
43,54.953614,50.556076,3.633908,0.763630
44,53.754842,48.500666,4.431772,0.822404
44,53.754842,48.500666,4.431772,0.822404
44,53.754842,48.500666,4.431772,0.822404
45,53.301997,47.955671,4.476990,0.869336
45,53.301997,47.955671,4.476990,0.869336
45,53.301997,47.955671,4.476990,0.869336
45,53.301997,47.955671,4.476990,0.869336
47,52.143032,46.472506,4.738602,0.931924
47,52.143032,46.472506,4.738602,0.931924
47,52.143032,46.472506,4.738602,0.931924
47,52.143032,46.472506,4.738602,0.931924
47,52.143032,46.472506,4.738602,0.931924
48,51.916735,46.106581,4.872316,0.937837
50,51.343866,45.028269,5.363114,0.952483
50,51.343866,45.028269,5.363114,0.952483
51,50.777538,44.016136,5.795687,0.965715
51,50.777538,44.016136,5.795687,0.965715
53,50.055743,42.618613,6.459396,0.977734
53,50.055743,42.618613,6.459396,0.977734
54,49.187400,41.119876,7.079304,0.988220
54,49.187400,41.119876,7.079304,0.988220
55,48.587439,40.045457,7.547526,0.994455
55,48.587439,40.045457,7.547526,0.994455
56,48.065557,39.126751,7.941007,0.997798
56,48.065557,39.126751,7.941007,0.997798
57,47.402450,37.990047,8.412615,0.999788
57,47.402450,37.990047,8.412615,0.999788
60,46.345555,36.008601,9.339006,0.997947
60,46.345555,36.008601,9.339006,0.997947
60,46.345555,36.008601,9.339006,0.997947
61,45.999481,35.537570,9.466984,0.994927
61,45.999481,35.537570,9.466984,0.994927
62,45.470793,34.603293,9.877585,0.989916
63,45.282381,34.237367,10.057150,0.987864
64,44.935258,33.556124,10.395950,0.983185
65,44.630468,32.937165,10.715569,0.977734
66,44.090242,31.952281,11.169282,0.968679
66,44.090242,31.952281,11.169282,0.968679
67,43.620336,30.959611,11.703358,0.957367
67,43.620336,30.959611,11.703358,0.957367
68,43.125911,30.149904,12.030206,0.945800
72,41.807760,27.440501,13.459798,0.907461
72,41.807760,27.440501,13.459798,0.907461
72,41.807760,27.440501,13.459798,0.907461
72,41.807760,27.440501,13.459798,0.907461
75,41.250275,26.381653,13.975999,0.892623
75,41.250275,26.381653,13.975999,0.892623
79,40.385635,24.750561,14.762086,0.872988
80,40.087069,24.306779,14.922257,0.858033
81,39.819534,23.781248,15.194779,0.843507
82,39.293375,22.788579,15.675190,0.829607
83,38.581926,21.426091,16.340805,0.815030
87,37.328296,18.872400,17.693994,0.761903
87,37.328296,18.872400,17.693994,0.761903
87,37.328296,18.872400,17.693994,0.761903
89,37.014539,18.136657,18.133678,0.744205
90,36.428199,16.988274,18.714203,0.725721
92,35.863074,15.882713,19.294074,0.686288
92,35.863074,15.882713,19.294074,0.686288
95,34.613402,13.340700,20.627121,0.645581
95,34.613402,13.340700,20.627121,0.645581
96,34.467052,13.033167,20.801859,0.632026
101,33.566272,11.168506,21.818538,0.579229
101,33.566272,11.168506,21.818538,0.579229
104,32.596154,9.233773,22.852491,0.509889
104,32.596154,9.233773,22.852491,0.509889
105,32.497895,8.988525,23.013778,0.495592
109,32.062633,7.984177,23.630957,0.447499
110,31.598035,7.073257,24.099534,0.425245
113,30.628824,5.274773,24.982818,0.371232
114,30.509425,5.025633,25.126817,0.356975
120,30.251748,4.091356,25.863966,0.296426
124,29.750033,3.028615,26.492382,0.229035
124,29.750033,3.028615,26.492382,0.229035
128,29.210411,1.977553,27.060436,0.172421
136,28.854199,1.222346,27.523830,0.108023
153,28.265697,0.000000,28.265697,0.000000
153,28.265697,0.000000,28.265697,0.000000


==> data/sander/rel-traffic-fines.csv <==
13,9.846322,8.891432,0.000000,0.954890
13,9.846322,8.891432,0.000000,0.954890
13,9.846322,8.891432,0.000000,0.954890
13,9.846322,8.891432,0.000000,0.954890
13,9.846322,8.891432,0.000000,0.954890
13,9.846322,8.891432,0.000000,0.954890
13,9.846322,8.891432,0.000000,0.954890
13,9.846322,8.891432,0.000000,0.954890
13,9.846322,8.891432,0.000000,0.954890
13,9.846322,8.891432,0.000000,0.954890
13,9.846322,8.891432,0.000000,0.954890
13,9.846322,8.891432,0.000000,0.954890
13,9.846322,8.891432,0.000000,0.954890
13,9.846322,8.891432,0.000000,0.954890
13,9.846322,8.891432,0.000000,0.954890
13,9.846322,8.891432,0.000000,0.954890
13,9.846322,8.891432,0.000000,0.954890
13,9.846322,8.891432,0.000000,0.954890
13,9.846322,8.891432,0.000000,0.954890
13,9.846322,8.891432,0.000000,0.954890
13,9.846322,8.891432,0.000000,0.954890
13,9.846322,8.891432,0.000000,0.954890
13,9.846322,8.891432,0.000000,0.954890
13,9.846322,8.891432,0.000000,0.954890
13,9.846322,8.891432,0.000000,0.954890
13,9.846322,8.891432,0.000000,0.954890
13,9.846322,8.891432,0.000000,0.954890
13,9.846322,8.891432,0.000000,0.954890
13,9.846322,8.891432,0.000000,0.954890
13,9.846322,8.891432,0.000000,0.954890
13,9.846322,8.891432,0.000000,0.954890
13,9.846322,8.891432,0.000000,0.954890
13,9.846322,8.891432,0.000000,0.954890
13,9.846322,8.891432,0.000000,0.954890
13,9.846322,8.891432,0.000000,0.954890
13,9.846322,8.891432,0.000000,0.954890
13,9.846322,8.891432,0.000000,0.954890
16,7.154049,5.574847,0.679224,0.899979
16,7.154049,5.574847,0.679224,0.899979
16,7.154049,5.574847,0.679224,0.899979
16,7.154049,5.574847,0.679224,0.899979
16,7.154049,5.574847,0.679224,0.899979
16,7.154049,5.574847,0.679224,0.899979
16,7.154049,5.574847,0.679224,0.899979
16,7.154049,5.574847,0.679224,0.899979
16,7.154049,5.574847,0.679224,0.899979
16,7.154049,5.574847,0.679224,0.899979
16,7.154049,5.574847,0.679224,0.899979
16,7.154049,5.574847,0.679224,0.899979
16,7.154049,5.574847,0.679224,0.899979
16,7.154049,5.574847,0.679224,0.899979
16,7.154049,5.574847,0.679224,0.899979
16,7.154049,5.574847,0.679224,0.899979
16,7.154049,5.574847,0.679224,0.899979
16,7.154049,5.574847,0.679224,0.899979
16,7.154049,5.574847,0.679224,0.899979
16,7.154049,5.574847,0.679224,0.899979
16,7.154049,5.574847,0.679224,0.899979
16,7.154049,5.574847,0.679224,0.899979
16,7.154049,5.574847,0.679224,0.899979
16,7.154049,5.574847,0.679224,0.899979
16,7.154049,5.574847,0.679224,0.899979
16,7.154049,5.574847,0.679224,0.899979
16,7.154049,5.574847,0.679224,0.899979
16,7.154049,5.574847,0.679224,0.899979
16,7.154049,5.574847,0.679224,0.899979
16,7.154049,5.574847,0.679224,0.899979
16,7.154049,5.574847,0.679224,0.899979
17,5.747857,4.116854,0.949976,0.681028
17,5.747857,4.116854,0.949976,0.681028
17,5.747857,4.116854,0.949976,0.681028
17,5.747857,4.116854,0.949976,0.681028
17,5.747857,4.116854,0.949976,0.681028
17,5.747857,4.116854,0.949976,0.681028
17,5.747857,4.116854,0.949976,0.681028
17,5.747857,4.116854,0.949976,0.681028
17,5.747857,4.116854,0.949976,0.681028
17,5.747857,4.116854,0.949976,0.681028
17,5.747857,4.116854,0.949976,0.681028
17,5.747857,4.116854,0.949976,0.681028
17,5.747857,4.116854,0.949976,0.681028
18,4.531906,2.755059,1.255808,0.521038
18,4.531906,2.755059,1.255808,0.521038
18,4.531906,2.755059,1.255808,0.521038
18,4.531906,2.755059,1.255808,0.521038
18,4.531906,2.755059,1.255808,0.521038
18,4.531906,2.755059,1.255808,0.521038
18,4.531906,2.755059,1.255808,0.521038
19,3.996684,2.110376,1.444672,0.441636
19,3.996684,2.110376,1.444672,0.441636
21,3.584428,1.463262,1.771023,0.350144
21,3.584428,1.463262,1.771023,0.350144
21,3.584428,1.463262,1.771023,0.350144
22,3.338808,1.160625,1.914406,0.263778
22,3.338808,1.160625,1.914406,0.263778
28,3.063196,0.741429,2.137076,0.184691
28,3.063196,0.741429,2.137076,0.184691
29,2.841558,0.486021,2.225887,0.129650
35,2.704500,0.297177,2.330868,0.076454
91,2.510342,0.000000,2.510342,0.000000


==> data/sander/rel-wabo-1.csv <==
18,364.026491,363.899625,0.008465,0.118401
22,363.842975,363.680023,0.019956,0.142996
38,363.429942,363.131016,0.099793,0.199133
110,361.219800,360.678789,0.296180,0.244831
128,358.811172,357.906307,0.613278,0.291588
160,354.524031,353.011002,1.161569,0.351460
166,352.721010,350.897328,1.448233,0.375450
216,348.852714,346.239925,2.177496,0.435293
217,348.541625,345.892221,2.210552,0.438852
377,334.893520,329.028580,5.251241,0.613699
377,334.893520,329.028580,5.251241,0.613699
377,334.893520,329.028580,5.251241,0.613699
377,334.893520,329.028580,5.251241,0.613699
377,334.893520,329.028580,5.251241,0.613699
377,334.893520,329.028580,5.251241,0.613699
416,331.479286,324.819532,6.010145,0.649609
467,328.163714,320.647085,6.835759,0.680870
467,328.163714,320.647085,6.835759,0.680870
529,321.718105,312.549243,8.439316,0.729546
529,321.718105,312.549243,8.439316,0.729546
609,312.491396,300.855410,10.847900,0.788086
609,312.491396,300.855410,10.847900,0.788086
609,312.491396,300.855410,10.847900,0.788086
770,292.594539,275.271720,16.427770,0.895049
770,292.594539,275.271720,16.427770,0.895049
770,292.594539,275.271720,16.427770,0.895049
770,292.594539,275.271720,16.427770,0.895049
770,292.594539,275.271720,16.427770,0.895049
770,292.594539,275.271720,16.427770,0.895049
770,292.594539,275.271720,16.427770,0.895049
770,292.594539,275.271720,16.427770,0.895049
1470,246.864730,212.200055,33.665681,0.998993
1470,246.864730,212.200055,33.665681,0.998993
1470,246.864730,212.200055,33.665681,0.998993
1470,246.864730,212.200055,33.665681,0.998993
1470,246.864730,212.200055,33.665681,0.998993
1470,246.864730,212.200055,33.665681,0.998993
1470,246.864730,212.200055,33.665681,0.998993
1470,246.864730,212.200055,33.665681,0.998993
1470,246.864730,212.200055,33.665681,0.998993
1470,246.864730,212.200055,33.665681,0.998993
1470,246.864730,212.200055,33.665681,0.998993
1470,246.864730,212.200055,33.665681,0.998993
1470,246.864730,212.200055,33.665681,0.998993
1470,246.864730,212.200055,33.665681,0.998993
1470,246.864730,212.200055,33.665681,0.998993
1470,246.864730,212.200055,33.665681,0.998993
1470,246.864730,212.200055,33.665681,0.998993
4104,101.442425,0.000000,101.442425,0.000000
4104,101.442425,0.000000,101.442425,0.000000
4104,101.442425,0.000000,101.442425,0.000000
4104,101.442425,0.000000,101.442425,0.000000
4104,101.442425,0.000000,101.442425,0.000000
4104,101.442425,0.000000,101.442425,0.000000
4104,101.442425,0.000000,101.442425,0.000000
4104,101.442425,0.000000,101.442425,0.000000
4104,101.442425,0.000000,101.442425,0.000000
4104,101.442425,0.000000,101.442425,0.000000
4104,101.442425,0.000000,101.442425,0.000000
4104,101.442425,0.000000,101.442425,0.000000
4104,101.442425,0.000000,101.442425,0.000000
4104,101.442425,0.000000,101.442425,0.000000
4104,101.442425,0.000000,101.442425,0.000000
4104,101.442425,0.000000,101.442425,0.000000
4104,101.442425,0.000000,101.442425,0.000000
4104,101.442425,0.000000,101.442425,0.000000
4104,101.442425,0.000000,101.442425,0.000000
4104,101.442425,0.000000,101.442425,0.000000
4104,101.442425,0.000000,101.442425,0.000000
4104,101.442425,0.000000,101.442425,0.000000
4104,101.442425,0.000000,101.442425,0.000000
4104,101.442425,0.000000,101.442425,0.000000
4104,101.442425,0.000000,101.442425,0.000000
4104,101.442425,0.000000,101.442425,0.000000
4104,101.442425,0.000000,101.442425,0.000000
4104,101.442425,0.000000,101.442425,0.000000
4104,101.442425,0.000000,101.442425,0.000000
4104,101.442425,0.000000,101.442425,0.000000
4104,101.442425,0.000000,101.442425,0.000000
4104,101.442425,0.000000,101.442425,0.000000
4104,101.442425,0.000000,101.442425,0.000000
4104,101.442425,0.000000,101.442425,0.000000
4104,101.442425,0.000000,101.442425,0.000000
4104,101.442425,0.000000,101.442425,0.000000
4104,101.442425,0.000000,101.442425,0.000000
4104,101.442425,0.000000,101.442425,0.000000
4104,101.442425,0.000000,101.442425,0.000000
4104,101.442425,0.000000,101.442425,0.000000
4104,101.442425,0.000000,101.442425,0.000000
4104,101.442425,0.000000,101.442425,0.000000
4104,101.442425,0.000000,101.442425,0.000000
4104,101.442425,0.000000,101.442425,0.000000
4104,101.442425,0.000000,101.442425,0.000000
4104,101.442425,0.000000,101.442425,0.000000
4104,101.442425,0.000000,101.442425,0.000000
4104,101.442425,0.000000,101.442425,0.000000
4104,101.442425,0.000000,101.442425,0.000000
4104,101.442425,0.000000,101.442425,0.000000
4104,101.442425,0.000000,101.442425,0.000000
4104,101.442425,0.000000,101.442425,0.000000


==> data/sander/rel-wabo-2.csv <==
47,450.233921,450.013703,0.123885,0.096333
85,449.320308,448.859311,0.310085,0.150912
174,446.343633,445.528825,0.615387,0.199421
207,443.089794,441.733929,1.091271,0.264594
289,439.306586,437.023480,1.959985,0.323122
405,431.443721,427.177979,3.845256,0.420486
405,431.443721,427.177979,3.845256,0.420486
405,431.443721,427.177979,3.845256,0.420486
520,417.172068,408.880208,7.721178,0.570681
520,417.172068,408.880208,7.721178,0.570681
520,417.172068,408.880208,7.721178,0.570681
520,417.172068,408.880208,7.721178,0.570681
520,417.172068,408.880208,7.721178,0.570681
659,397.541214,383.311097,13.492954,0.737164
659,397.541214,383.311097,13.492954,0.737164
659,397.541214,383.311097,13.492954,0.737164
659,397.541214,383.311097,13.492954,0.737164
659,397.541214,383.311097,13.492954,0.737164
659,397.541214,383.311097,13.492954,0.737164
659,397.541214,383.311097,13.492954,0.737164
1276,350.218446,317.656732,31.618007,0.943708
1276,350.218446,317.656732,31.618007,0.943708
1276,350.218446,317.656732,31.618007,0.943708
1276,350.218446,317.656732,31.618007,0.943708
1276,350.218446,317.656732,31.618007,0.943708
1276,350.218446,317.656732,31.618007,0.943708
1276,350.218446,317.656732,31.618007,0.943708
1276,350.218446,317.656732,31.618007,0.943708
1276,350.218446,317.656732,31.618007,0.943708
1276,350.218446,317.656732,31.618007,0.943708
1276,350.218446,317.656732,31.618007,0.943708
1276,350.218446,317.656732,31.618007,0.943708
1276,350.218446,317.656732,31.618007,0.943708
1276,350.218446,317.656732,31.618007,0.943708
1276,350.218446,317.656732,31.618007,0.943708
1276,350.218446,317.656732,31.618007,0.943708
4285,141.879668,0.000000,141.879668,0.000000
4285,141.879668,0.000000,141.879668,0.000000
4285,141.879668,0.000000,141.879668,0.000000
4285,141.879668,0.000000,141.879668,0.000000
4285,141.879668,0.000000,141.879668,0.000000
4285,141.879668,0.000000,141.879668,0.000000
4285,141.879668,0.000000,141.879668,0.000000
4285,141.879668,0.000000,141.879668,0.000000
4285,141.879668,0.000000,141.879668,0.000000
4285,141.879668,0.000000,141.879668,0.000000
4285,141.879668,0.000000,141.879668,0.000000
4285,141.879668,0.000000,141.879668,0.000000
4285,141.879668,0.000000,141.879668,0.000000
4285,141.879668,0.000000,141.879668,0.000000
4285,141.879668,0.000000,141.879668,0.000000
4285,141.879668,0.000000,141.879668,0.000000
4285,141.879668,0.000000,141.879668,0.000000
4285,141.879668,0.000000,141.879668,0.000000
4285,141.879668,0.000000,141.879668,0.000000
4285,141.879668,0.000000,141.879668,0.000000
4285,141.879668,0.000000,141.879668,0.000000
4285,141.879668,0.000000,141.879668,0.000000
4285,141.879668,0.000000,141.879668,0.000000
4285,141.879668,0.000000,141.879668,0.000000
4285,141.879668,0.000000,141.879668,0.000000
4285,141.879668,0.000000,141.879668,0.000000
4285,141.879668,0.000000,141.879668,0.000000
4285,141.879668,0.000000,141.879668,0.000000
4285,141.879668,0.000000,141.879668,0.000000
4285,141.879668,0.000000,141.879668,0.000000
4285,141.879668,0.000000,141.879668,0.000000
4285,141.879668,0.000000,141.879668,0.000000
4285,141.879668,0.000000,141.879668,0.000000
4285,141.879668,0.000000,141.879668,0.000000
4285,141.879668,0.000000,141.879668,0.000000
4285,141.879668,0.000000,141.879668,0.000000
4285,141.879668,0.000000,141.879668,0.000000
4285,141.879668,0.000000,141.879668,0.000000
4285,141.879668,0.000000,141.879668,0.000000
4285,141.879668,0.000000,141.879668,0.000000
4285,141.879668,0.000000,141.879668,0.000000
4285,141.879668,0.000000,141.879668,0.000000
4285,141.879668,0.000000,141.879668,0.000000
4285,141.879668,0.000000,141.879668,0.000000
4285,141.879668,0.000000,141.879668,0.000000
4285,141.879668,0.000000,141.879668,0.000000
4285,141.879668,0.000000,141.879668,0.000000
4285,141.879668,0.000000,141.879668,0.000000
4285,141.879668,0.000000,141.879668,0.000000
4285,141.879668,0.000000,141.879668,0.000000
4285,141.879668,0.000000,141.879668,0.000000
4285,141.879668,0.000000,141.879668,0.000000
4285,141.879668,0.000000,141.879668,0.000000
4285,141.879668,0.000000,141.879668,0.000000
4285,141.879668,0.000000,141.879668,0.000000
4285,141.879668,0.000000,141.879668,0.000000
4285,141.879668,0.000000,141.879668,0.000000
4285,141.879668,0.000000,141.879668,0.000000
4285,141.879668,0.000000,141.879668,0.000000
4285,141.879668,0.000000,141.879668,0.000000
4285,141.879668,0.000000,141.879668,0.000000
4285,141.879668,0.000000,141.879668,0.000000
4285,141.879668,0.000000,141.879668,0.000000
4285,141.879668,0.000000,141.879668,0.000000


==> data/sander/rel-wabo-3.csv <==
17,359.431854,359.338334,0.000000,0.093520
20,358.977146,358.773238,0.045945,0.157964
23,358.300991,357.925593,0.143665,0.231732
28,358.195253,357.737228,0.213543,0.244481
36,357.553137,356.913130,0.351075,0.288932
109,353.634444,352.627818,0.647919,0.358707
112,353.530032,352.455149,0.705843,0.369040
171,349.097958,347.322193,1.354303,0.421462
178,347.595975,345.579813,1.579170,0.436992
215,343.203586,340.454706,2.270334,0.478546
220,339.946451,336.679550,2.757540,0.509361
233,333.190169,328.901630,3.719386,0.569153
233,333.190169,328.901630,3.719386,0.569153
240,330.999061,326.366546,4.046304,0.586211
308,321.372446,315.190201,5.528322,0.653924
308,321.372446,315.190201,5.528322,0.653924
334,320.924113,314.578013,5.687953,0.658147
359,317.274956,309.884576,6.697708,0.692672
367,316.028207,308.291319,7.034513,0.702375
398,313.347447,304.775165,7.849250,0.723031
434,308.266077,298.135286,9.367511,0.763280
434,308.266077,298.135286,9.367511,0.763280
448,304.627722,293.473243,10.366984,0.787494
456,303.585285,292.123292,10.666769,0.795224
491,296.946412,283.858761,12.256249,0.831402
491,296.946412,283.858761,12.256249,0.831402
621,270.786362,251.365735,18.477425,0.943201
621,270.786362,251.365735,18.477425,0.943201
621,270.786362,251.365735,18.477425,0.943201
621,270.786362,251.365735,18.477425,0.943201
621,270.786362,251.365735,18.477425,0.943201
621,270.786362,251.365735,18.477425,0.943201
621,270.786362,251.365735,18.477425,0.943201
621,270.786362,251.365735,18.477425,0.943201
621,270.786362,251.365735,18.477425,0.943201
621,270.786362,251.365735,18.477425,0.943201
634,267.930648,247.669065,19.308947,0.952636
650,265.650901,244.710159,19.982092,0.958650
673,261.721877,239.561505,21.192062,0.968309
718,257.056680,233.353297,22.725302,0.978081
718,257.056680,233.353297,22.725302,0.978081
855,245.637802,217.232361,27.410728,0.994713
855,245.637802,217.232361,27.410728,0.994713
855,245.637802,217.232361,27.410728,0.994713
855,245.637802,217.232361,27.410728,0.994713
1237,215.962755,176.137316,38.842532,0.982906
1237,215.962755,176.137316,38.842532,0.982906
1237,215.962755,176.137316,38.842532,0.982906
1237,215.962755,176.137316,38.842532,0.982906
1237,215.962755,176.137316,38.842532,0.982906
1237,215.962755,176.137316,38.842532,0.982906
1237,215.962755,176.137316,38.842532,0.982906
1237,215.962755,176.137316,38.842532,0.982906
1237,215.962755,176.137316,38.842532,0.982906
1237,215.962755,176.137316,38.842532,0.982906
1237,215.962755,176.137316,38.842532,0.982906
1237,215.962755,176.137316,38.842532,0.982906
3950,93.954282,0.000000,93.954282,0.000000
3950,93.954282,0.000000,93.954282,0.000000
3950,93.954282,0.000000,93.954282,0.000000
3950,93.954282,0.000000,93.954282,0.000000
3950,93.954282,0.000000,93.954282,0.000000
3950,93.954282,0.000000,93.954282,0.000000
3950,93.954282,0.000000,93.954282,0.000000
3950,93.954282,0.000000,93.954282,0.000000
3950,93.954282,0.000000,93.954282,0.000000
3950,93.954282,0.000000,93.954282,0.000000
3950,93.954282,0.000000,93.954282,0.000000
3950,93.954282,0.000000,93.954282,0.000000
3950,93.954282,0.000000,93.954282,0.000000
3950,93.954282,0.000000,93.954282,0.000000
3950,93.954282,0.000000,93.954282,0.000000
3950,93.954282,0.000000,93.954282,0.000000
3950,93.954282,0.000000,93.954282,0.000000
3950,93.954282,0.000000,93.954282,0.000000
3950,93.954282,0.000000,93.954282,0.000000
3950,93.954282,0.000000,93.954282,0.000000
3950,93.954282,0.000000,93.954282,0.000000
3950,93.954282,0.000000,93.954282,0.000000
3950,93.954282,0.000000,93.954282,0.000000
3950,93.954282,0.000000,93.954282,0.000000
3950,93.954282,0.000000,93.954282,0.000000
3950,93.954282,0.000000,93.954282,0.000000
3950,93.954282,0.000000,93.954282,0.000000
3950,93.954282,0.000000,93.954282,0.000000
3950,93.954282,0.000000,93.954282,0.000000
3950,93.954282,0.000000,93.954282,0.000000
3950,93.954282,0.000000,93.954282,0.000000
3950,93.954282,0.000000,93.954282,0.000000
3950,93.954282,0.000000,93.954282,0.000000
3950,93.954282,0.000000,93.954282,0.000000
3950,93.954282,0.000000,93.954282,0.000000
3950,93.954282,0.000000,93.954282,0.000000
3950,93.954282,0.000000,93.954282,0.000000
3950,93.954282,0.000000,93.954282,0.000000
3950,93.954282,0.000000,93.954282,0.000000
3950,93.954282,0.000000,93.954282,0.000000
3950,93.954282,0.000000,93.954282,0.000000
3950,93.954282,0.000000,93.954282,0.000000
3950,93.954282,0.000000,93.954282,0.000000


==> data/sander/rel-wabo-4.csv <==
100,374.662851,374.351606,0.205111,0.106133
104,372.760801,372.256275,0.361234,0.143291
125,370.788733,369.926948,0.652385,0.209400
173,367.274436,365.789467,1.216937,0.268032
195,365.269406,363.385686,1.583188,0.300532
212,362.201493,359.524747,2.330523,0.346223
230,358.121827,354.408736,3.310733,0.402358
230,358.121827,354.408736,3.310733,0.402358
365,351.849663,346.208228,5.163243,0.478192
365,351.849663,346.208228,5.163243,0.478192
480,331.914330,321.149346,10.081196,0.683788
480,331.914330,321.149346,10.081196,0.683788
480,331.914330,321.149346,10.081196,0.683788
480,331.914330,321.149346,10.081196,0.683788
480,331.914330,321.149346,10.081196,0.683788
480,331.914330,321.149346,10.081196,0.683788
480,331.914330,321.149346,10.081196,0.683788
480,331.914330,321.149346,10.081196,0.683788
492,328.540621,316.916140,10.919119,0.705363
512,325.578560,313.055200,11.797385,0.725976
589,318.949540,303.769800,14.406207,0.773532
589,318.949540,303.769800,14.406207,0.773532
665,311.019592,292.516703,17.681208,0.821681
665,311.019592,292.516703,17.681208,0.821681
665,311.019592,292.516703,17.681208,0.821681
729,302.205969,280.093624,21.245651,0.866694
729,302.205969,280.093624,21.245651,0.866694
729,302.205969,280.093624,21.245651,0.866694
824,288.602632,260.874015,26.804505,0.924112
824,288.602632,260.874015,26.804505,0.924112
824,288.602632,260.874015,26.804505,0.924112
824,288.602632,260.874015,26.804505,0.924112
824,288.602632,260.874015,26.804505,0.924112
1001,269.902382,235.123781,33.804614,0.973987
1001,269.902382,235.123781,33.804614,0.973987
1001,269.902382,235.123781,33.804614,0.973987
1001,269.902382,235.123781,33.804614,0.973987
1001,269.902382,235.123781,33.804614,0.973987
1001,269.902382,235.123781,33.804614,0.973987
1001,269.902382,235.123781,33.804614,0.973987
1321,232.521693,183.080867,48.446061,0.994766
1321,232.521693,183.080867,48.446061,0.994766
1321,232.521693,183.080867,48.446061,0.994766
1321,232.521693,183.080867,48.446061,0.994766
1321,232.521693,183.080867,48.446061,0.994766
1321,232.521693,183.080867,48.446061,0.994766
1321,232.521693,183.080867,48.446061,0.994766
1321,232.521693,183.080867,48.446061,0.994766
1321,232.521693,183.080867,48.446061,0.994766
1321,232.521693,183.080867,48.446061,0.994766
1321,232.521693,183.080867,48.446061,0.994766
1321,232.521693,183.080867,48.446061,0.994766
1321,232.521693,183.080867,48.446061,0.994766
3224,109.733487,1.957060,107.720923,0.055504
3224,109.733487,1.957060,107.720923,0.055504
3224,109.733487,1.957060,107.720923,0.055504
3224,109.733487,1.957060,107.720923,0.055504
3224,109.733487,1.957060,107.720923,0.055504
3224,109.733487,1.957060,107.720923,0.055504
3224,109.733487,1.957060,107.720923,0.055504
3224,109.733487,1.957060,107.720923,0.055504
3224,109.733487,1.957060,107.720923,0.055504
3224,109.733487,1.957060,107.720923,0.055504
3224,109.733487,1.957060,107.720923,0.055504
3224,109.733487,1.957060,107.720923,0.055504
3224,109.733487,1.957060,107.720923,0.055504
3224,109.733487,1.957060,107.720923,0.055504
3224,109.733487,1.957060,107.720923,0.055504
3224,109.733487,1.957060,107.720923,0.055504
3224,109.733487,1.957060,107.720923,0.055504
3224,109.733487,1.957060,107.720923,0.055504
3224,109.733487,1.957060,107.720923,0.055504
3224,109.733487,1.957060,107.720923,0.055504
3224,109.733487,1.957060,107.720923,0.055504
3224,109.733487,1.957060,107.720923,0.055504
3224,109.733487,1.957060,107.720923,0.055504
3224,109.733487,1.957060,107.720923,0.055504
3224,109.733487,1.957060,107.720923,0.055504
3224,109.733487,1.957060,107.720923,0.055504
3224,109.733487,1.957060,107.720923,0.055504
3224,109.733487,1.957060,107.720923,0.055504
3224,109.733487,1.957060,107.720923,0.055504
3224,109.733487,1.957060,107.720923,0.055504
3224,109.733487,1.957060,107.720923,0.055504
3224,109.733487,1.957060,107.720923,0.055504
3224,109.733487,1.957060,107.720923,0.055504
3224,109.733487,1.957060,107.720923,0.055504
3224,109.733487,1.957060,107.720923,0.055504
3224,109.733487,1.957060,107.720923,0.055504
3224,109.733487,1.957060,107.720923,0.055504
3224,109.733487,1.957060,107.720923,0.055504
3224,109.733487,1.957060,107.720923,0.055504
3224,109.733487,1.957060,107.720923,0.055504
3224,109.733487,1.957060,107.720923,0.055504
3224,109.733487,1.957060,107.720923,0.055504
3224,109.733487,1.957060,107.720923,0.055504
3224,109.733487,1.957060,107.720923,0.055504
3224,109.733487,1.957060,107.720923,0.055504
3224,109.733487,1.957060,107.720923,0.055504
3224,109.733487,1.957060,107.720923,0.055504


==> data/sander/rel-wabo-5.csv <==
115,422.624941,422.465811,0.070413,0.088717
138,419.411412,418.903417,0.365548,0.142446
171,415.279020,414.109344,0.962842,0.206833
177,412.630270,411.058571,1.327764,0.243935
181,409.254697,407.136148,1.830250,0.288299
190,405.492003,402.787374,2.370632,0.333996
231,403.037638,399.367097,3.302278,0.368262
241,398.987108,394.194047,4.376665,0.416397
250,396.379094,390.783244,5.149283,0.446567
255,394.000594,387.789317,5.739445,0.471832
264,390.891080,383.914266,6.473929,0.502885
276,383.520956,374.837741,8.098624,0.584591
276,383.520956,374.837741,8.098624,0.584591
276,383.520956,374.837741,8.098624,0.584591
302,378.693907,369.001479,9.073683,0.618746
325,375.358651,364.643231,10.069754,0.645666
332,370.764645,358.873290,11.212654,0.678702
333,370.431911,358.446939,11.303816,0.681155
353,362.814884,348.858794,13.223967,0.732123
353,362.814884,348.858794,13.223967,0.732123
364,361.115031,346.584926,13.787168,0.742937
408,349.680334,332.022693,16.849936,0.807705
408,349.680334,332.022693,16.849936,0.807705
408,349.680334,332.022693,16.849936,0.807705
413,348.609153,330.696270,17.098070,0.814813
493,345.995117,327.124401,18.043834,0.826882
514,341.389090,321.041803,19.500784,0.846502
546,336.563433,314.599176,21.096523,0.867734
574,332.575813,309.302957,22.389655,0.883201
574,332.575813,309.302957,22.389655,0.883201
654,325.345515,299.544272,24.893768,0.907475
654,325.345515,299.544272,24.893768,0.907475
707,315.507337,286.137922,28.432574,0.936840
707,315.507337,286.137922,28.432574,0.936840
707,315.507337,286.137922,28.432574,0.936840
900,301.766928,266.260522,34.534673,0.971732
900,301.766928,266.260522,34.534673,0.971732
900,301.766928,266.260522,34.534673,0.971732
900,301.766928,266.260522,34.534673,0.971732
900,301.766928,266.260522,34.534673,0.971732
1488,260.108016,204.572366,54.541173,0.994477
1488,260.108016,204.572366,54.541173,0.994477
1488,260.108016,204.572366,54.541173,0.994477
1488,260.108016,204.572366,54.541173,0.994477
1488,260.108016,204.572366,54.541173,0.994477
1488,260.108016,204.572366,54.541173,0.994477
1488,260.108016,204.572366,54.541173,0.994477
1488,260.108016,204.572366,54.541173,0.994477
1488,260.108016,204.572366,54.541173,0.994477
1488,260.108016,204.572366,54.541173,0.994477
1488,260.108016,204.572366,54.541173,0.994477
1488,260.108016,204.572366,54.541173,0.994477
1488,260.108016,204.572366,54.541173,0.994477
1488,260.108016,204.572366,54.541173,0.994477
3885,126.891673,0.473723,126.394986,0.022964
3885,126.891673,0.473723,126.394986,0.022964
3885,126.891673,0.473723,126.394986,0.022964
3885,126.891673,0.473723,126.394986,0.022964
3885,126.891673,0.473723,126.394986,0.022964
3885,126.891673,0.473723,126.394986,0.022964
3885,126.891673,0.473723,126.394986,0.022964
3885,126.891673,0.473723,126.394986,0.022964
3885,126.891673,0.473723,126.394986,0.022964
3885,126.891673,0.473723,126.394986,0.022964
3885,126.891673,0.473723,126.394986,0.022964
3885,126.891673,0.473723,126.394986,0.022964
3885,126.891673,0.473723,126.394986,0.022964
3885,126.891673,0.473723,126.394986,0.022964
3885,126.891673,0.473723,126.394986,0.022964
3885,126.891673,0.473723,126.394986,0.022964
3885,126.891673,0.473723,126.394986,0.022964
3885,126.891673,0.473723,126.394986,0.022964
3885,126.891673,0.473723,126.394986,0.022964
3885,126.891673,0.473723,126.394986,0.022964
3885,126.891673,0.473723,126.394986,0.022964
3885,126.891673,0.473723,126.394986,0.022964
3885,126.891673,0.473723,126.394986,0.022964
3885,126.891673,0.473723,126.394986,0.022964
3885,126.891673,0.473723,126.394986,0.022964
3885,126.891673,0.473723,126.394986,0.022964
3885,126.891673,0.473723,126.394986,0.022964
3885,126.891673,0.473723,126.394986,0.022964
3885,126.891673,0.473723,126.394986,0.022964
3885,126.891673,0.473723,126.394986,0.022964
3885,126.891673,0.473723,126.394986,0.022964
3885,126.891673,0.473723,126.394986,0.022964
3885,126.891673,0.473723,126.394986,0.022964
3885,126.891673,0.473723,126.394986,0.022964
3885,126.891673,0.473723,126.394986,0.022964
3885,126.891673,0.473723,126.394986,0.022964
3885,126.891673,0.473723,126.394986,0.022964
3885,126.891673,0.473723,126.394986,0.022964
3885,126.891673,0.473723,126.394986,0.022964
3885,126.891673,0.473723,126.394986,0.022964
3885,126.891673,0.473723,126.394986,0.022964
3885,126.891673,0.473723,126.394986,0.022964
3885,126.891673,0.473723,126.394986,0.022964
3885,126.891673,0.473723,126.394986,0.022964
3885,126.891673,0.473723,126.394986,0.022964
3885,126.891673,0.473723,126.394986,0.022964

